Flame-wall interaction of thermodiffusively unstable hydrogen/air flames -- Part II: Parametric variations of equivalence ratio, temperature, and pressure

Fuel-lean hydrogen combustion systems hold significant potential for low pollutant emissions, but are also susceptible to intrinsic combustion instabilities. While most research on these instabilities has focused on flames without wall confinement, practical combustors are typically enclosed by walls that strongly influence the combustion dynamics. In part I of this work, the flame-wall interaction of intrinsically unstable hydrogen/air flames has been studied for a single operating condition through detailed numerical simulations in a two-dimensional head-on quenching configuration. This study extends the previous investigation to a wide range of gas turbine and engine-relevant operating conditions, including variations in equivalence ratio (0.4 - 1.0), unburnt gas temperature (298 K - 700 K), and pressure (1.01325 bar - 20 bar). These parametric variations allow for a detailed analysis and establish a baseline for modeling the effects of varying instability intensities on the quenching process, as the relative influence of thermodiffusive and hydrodynamic instabilities depends on the operating conditions. While the quenching characteristics remain largely unaffected by hydrodynamic instabilities, the presence of thermodiffusive instabilities significantly increases the mean wall-heat flux and reduces the mean quenching distance. Furthermore, the impact of thermodiffusive instabilities on the quenching process intensifies as their intensity increases, driven by an increase in pressures and a decrease in equivalence ratio and unburnt gas temperature.

==> data_for_figure2.csv <==
x,y
0.13557842268192258,0.0
0.13561639934778214,6.60973122858489e-05
0.13562978360017547,9.029054695020022e-05
0.1357066910713911,0.0001558342675863016
0.13573698901784503,0.00018058109390040045
0.13579698279500008,0.00023064854746829714
0.13584727606076244,0.00027087164653494256
0.13588727451860905,0.0003037478265027113
0.13596006807855132,0.00036116218780080095
0.13597756624221802,0.0003754159144720781
0.136067857965827,0.00044676764335527236
0.1360738743296832,0.0004514527063292917
0.13615813804790378,0.0005195935447882814
0.13618642249714807,0.0005417432930698851
0.13624842977151275,0.0005922913369873165
0.13629847288874586,0.0006320338343357434
0.13633872149512172,0.0006653506936718117
0.13640889121319058,0.0007223243756016018
0.1364290132187307,0.0007393558838882601
0.13651658810067804,0.000812614871392725
0.13651930494233966,0.000814981542240021
0.13660959666594863,0.000894351548467011
0.13661928913188068,0.0009029054126585834
0.1366998883895576,0.0009767293480890625
0.13671770285612672,0.0009931960448739119
0.13679018011316657,0.001062458295810576
0.13681180740944568,0.0010834865861397702
0.13688047183677554,0.0011521716836599455
0.13690153318895606,0.0011737771274056286
0.13697075191885233,0.0012464010843085574
0.13698705709260248,0.001264067668671487
0.1370610436424613,0.0013455122610053023
0.1370687734259205,0.0013543582099373452
0.13714651613820242,0.0014446487512032036
0.13715133536607024,0.0014503288745501153
0.13721980666157907,0.001534939292469062
0.13724162708967924,0.001561786204249912
0.13729058622689166,0.00162522974278545
0.1373319188132882,0.0016781326190648458
0.13735955113102052,0.0017155203750007786
0.13742221053689718,0.0017986053173688827
0.1374273365971826,0.0018058108253171667
0.1374913661691542,0.0018961014575324953
0.13751250226050615,0.0019251965726278693
0.137554304377772,0.0019863920897478238
0.13760279398411512,0.0020546489554173135
0.13761749910507182,0.002076682540064212
0.13767920100414163,0.0021669731722795404
0.13769308570772412,0.0021868276781339224
0.13773933448370154,0.0022572636225959286
0.13778337743133307,0.0023208481943235554
0.13780075608140321,0.002347554254811257
0.13786178944673017,0.0024378447051276453
0.13787365751340985,0.002454925025392144
0.13792153377291003,0.002528135337342974
0.13796394923701882,0.0025890987425296083
0.13798318859246858,0.002618425787659362
0.1380453815703969,0.0027087164198746905
0.1380542409606278,0.0027212256813748813
0.1381063498117212,0.0027990068701910786
0.13814453268423676,0.002852419521866583
0.13816954359795547,0.002889297502406407
0.13823482440784574,0.0029795305674199333
0.13823486392491893,0.0029795879527227953
0.13829811407924547,0.003069878584938124
0.1383251161314547,0.003106065589650663
0.1383637284880613,0.0031601692171534523
0.13841540785506368,0.0032282653662656265
0.1384315797425844,0.0032504594855709
0.13850079956805603,0.0033407501177862287
0.13850569957867265,0.0033469783071428945
0.13856955958165784,0.003431040750001557
0.13859599130228162,0.003463968414886002
0.1386406412288959,0.0035213313822168857
0.1386862830258906,0.0035770006646854593
0.1387139229952855,0.0036116216506343335
0.13877656310796738,0.003686370303205003
0.1387893050334819,0.003701912282849662
0.1388666986331305,0.0037922029150649905
0.13886685483157635,0.003792381972145508
0.13894425331435253,0.003882493547280319
0.13895714655518532,0.0038969360590024736
0.13902412128408556,0.0039727841794956475
0.1390474382787943,0.003998295958169841
0.1391062675396461,0.004063074447913095
0.13913773000240326,0.00409668876298706
0.1391906830310181,0.004153365080128424
0.13922802172601223,0.004192311061931789
0.1392773846014865,0.004243655712343752
0.1393183134496212,0.004285327938679539
0.13936641655666274,0.004333946344559081
0.13940860517323017,0.004375873934571643
0.13945785112521783,0.004424236612976529
0.13949889689683914,0.004464053319373566
0.1395517902493886,0.004514527245191857
0.1395891886204481,0.004549940463412446
0.1396483604564153,0.004604817877407186
0.1396794687025249,0.004633578644856154
0.13974774246773886,0.004695108509622514
0.13976976042613387,0.004714981484984729
0.13985014536508797,0.004785398778039962
0.13986005214974284,0.00479413073626791
0.1399503438733518,0.004871664347505877
0.13995512763492948,0.004875689410255291
0.14004063559696078,0.004948495425285556
0.14006200791974935,0.004965980042470619
0.14013092732056975,0.005023298862578206
0.14017236884596215,0.005056270674685948
0.14022121904417872,0.005095964834177088
0.1402865923368179,0.005146560943103395
0.14031151076778772,0.0051663489470572576
0.14040180249139667,0.005234667714171435
0.14040473872717743,0.005236851575318724
0.14049209421500564,0.005303862373831989
0.14052425126182358,0.005327142207534052
0.14058237429708242,0.005370741543107334
0.14064863701550231,0.005417432839749381
0.1406726660206914,0.0054350585242287945
0.14076295774430037,0.005498320656710387
0.14077683435393484,0.005507723108166829
0.14085324946790934,0.005561885352997579
0.14090799940172127,0.005598013740382157
0.1409435411915183,0.0056226629277926045
0.14103383291512728,0.005681595687399486
0.14104440118152406,0.005688304372597486
0.14112412463873625,0.005741740252537362
0.1411837204438885,0.005778595004812814
0.14121441636234522,0.00579873494374078
0.1413047080859542,0.005854930451194239
0.14132816030552384,0.005868885637028143
0.14139499980956316,0.0059112750049394825
0.14147760749369256,0.005959175905445591
0.14148527989163995,0.005963941020846287
0.14157557161524892,0.006018760129480648
0.14163061434742855,0.006049466537660919
0.1416658633388579,0.00607062478959647
0.14175615506246686,0.006121844821349503
0.14178953187055676,0.006139757169876248
0.14184644678607583,0.006172771482447205
0.1419367385096848,0.006221016600174801
0.1419542369640752,0.0062300474382936954
0.14202703023329377,0.0062708389881852315
0.14211732195690274,0.006316628835624761
0.14212480065542873,0.006320338434306905
0.1422076136805117,0.006365146349619537
0.14229790540412068,0.006408918520313915
0.14230149532836006,0.0064106287027243525
0.14238818548619747,0.006455894298001104
0.14247847720980644,0.006498026972101629
0.14248480689635226,0.0065009189711418
0.1425687689334154,0.0065431780914947495
0.14265906065702438,0.006584004328641775
0.14267552648977194,0.0065912099671550095
0.14274935238063335,0.006626987806404953
0.14283964410424232,0.0066668083148519585
0.1428747616738777,0.006681500235572457
0.1429299358278513,0.006707208305927091
0.14302022755146027,0.006746305131032183
0.14308409400854907,0.0067717912315856665
0.14311051927506924,0.006783606749348192
0.1432008109986782,0.006822250089323944
0.143291091080755,0.006856985516842495
0.14330475981495971,0.006862081500003114
0.14338138280436397,0.006894268945441375
0.14347167452797294,0.00692884268149952
0.14353835578188845,0.006952371768420562
0.14356196625158194,0.006961827501383405
0.14365225797519088,0.006996480363842705
0.14374254969879985,0.007027738840672415
0.14378844891714804,0.007042662764433771
0.14383284142240882,0.007059164195461182
0.1439231331460178,0.007090700297893442
0.14401342486962676,0.0071192114593892014
0.14405981311961538,0.007132953032851219
0.14410370495170355,0.007147943680400868
0.14419399667531252,0.007176887161758542
0.1442842883989215,0.007203081373521159
0.14436012972839904,0.007223243301268667
0.14437458012253046,0.007227716452323461
0.14446487184613943,0.0072544621668279895
0.1445551635697484,0.007278659453963941
0.14464545529335737,0.00730058187795165
0.14470310513403634,0.007313534297281876
0.14473574701696634,0.007322175590039002
0.1448260387405753,0.007344591199120853
0.14491633046418428,0.007364836249781065
0.14500661054626107,0.007383119077479201
0.14509690226987004,0.007399621863006347
0.14512162642618986,0.007403824565699324
0.145187193993479,0.00741716544639244
0.14527748571708798,0.007433832092414236
0.14536777744069695,0.007448721050596363
0.14545806916430593,0.007461968938550378
0.1455483608879149,0.007473692424486258
0.14563865261152387,0.007483991415061609
0.14572894433513284,0.007492949139919962
0.1457424018160468,0.007494115561712533
0.1458192360587418,0.00750228521374787
0.1459095161408186,0.007510369890447336
0.1459998078644276,0.007516967426898047
0.1460900995880365,0.007522124287625087
0.1461803913116455,0.007525872564849434
0.14627068303525448,0.007528231153030892
0.14636097475886345,0.0075292002499473334
0.14645126648247242,0.007528916414560104
0.1465415582060814,0.007527354898061212
0.14663184992969036,0.007524232354621381
0.14672214165329933,0.007519510961630581
0.14681242173537612,0.00751323096726274
0.1469027134589851,0.007505309235935161
0.14699300518259406,0.007495663276226534
0.1470055161505305,0.007494115561712533
0.14708329690620303,0.007486136643914118
0.147173588629812,0.007475343758340181
0.14726388035342097,0.0074628742108041836
0.14735417207702994,0.00744861088237594
0.14744446380063891,0.0074324285786863615
0.14753475552424788,0.00741420307739146
0.14758193231965894,0.007403824565699324
0.14762504724785686,0.007395680826849595
0.14771532732993364,0.007377264719125626
0.14780561905354261,0.007356969726647088
0.1478959107771516,0.007334787487157048
0.1479764721755321,0.007313534297281876
0.14798620250076056,0.007311277974427284
0.14807649422436953,0.007290227188512505
0.1481667859479785,0.007268165592795101
0.14825707767158747,0.007245620763275368
0.14834736939519644,0.007223385070744243
0.14834803416930015,0.007223243301268667
0.1484376611188054,0.00720609167953219
0.14852795284241438,0.00719142718721233
0.14861823292449117,0.007181368492826392
0.14870852464810014,0.007178244509856938
0.1487988163717091,0.007185309238983168
0.14888910809531808,0.007208970218373976
0.14891731158910193,0.007223243301268667
0.14897939981892705,0.007264814588191816
0.14902546300682662,0.007313534297281876
0.14906969154253602,0.007374934697424537
0.14908468546205206,0.007403824565699324
0.14912224971556867,0.007494115561712533
0.1491526052952733,0.007584405830129981
0.14915998326614496,0.007610075455955802
0.14917464405465386,0.007674696098547429
0.149192976723776,0.007764987094560638
0.14921011390902447,0.007855277362978086
0.1492268740980217,0.007945568358991295
0.1492439348036878,0.008035858627408743
0.14925027498975396,0.008068152664029042
0.1492596947255326,0.00812614889582619
0.1492753640254297,0.0082164398918394
0.14929252287396724,0.008306730160256848
0.14931156339171317,0.008397020428674296
0.14933289357472626,0.008487311424687505
0.1493405667133629,0.008517005305013136
0.14935387160426047,0.008577601693104953
0.14937592414452366,0.008667892689118162
0.1494009106263097,0.00875818295753561
0.14942933316233115,0.008848473225953057
0.1494308584369719,0.008852994440866733
0.14945595266531334,0.008938764221966267
0.1494859452196732,0.009029054490383714
0.14952024209542547,0.009119344758801162
0.14952113851904866,0.009121571242004268
0.14955242289193757,0.009209635754814371
0.14958909570782822,0.00929992602323182
0.14961143024265766,0.009349742800616066
0.14962766021119558,0.009390217019245028
0.14966731259371338,0.009480507287662476
0.14970172196626663,0.009550011911078994
0.1497110488549597,0.009570797556079924
0.14975441789564192,0.009661088552093133
0.1497920136898756,0.009730421376436113
0.14980244606558865,0.009751378820510581
0.1498504441844668,0.00984166981652379
0.14988230541348457,0.009895726112511721
0.14990215048734393,0.009931960084941238
0.14995592655093226,0.010022250353358686
0.14997259713709354,0.010048456791836807
0.15001091863932348,0.010112541349371895
0.15006288886070251,0.010190852154547077
0.1500704305770605,0.010202831617789343
0.15013002600653635,0.01029312188620679
0.15015318058431149,0.010325748403120524
0.15019241252054683,0.01038341288222
0.15024347230792046,0.010452618672656518
0.15025850977507557,0.010473703150637448
0.1503267768963854,0.010563994146650657
0.15033376403152943,0.010572924207020254
0.15039588707099466,0.010654284415068105
0.15042404411360621,0.010689017123438746
0.15046834253661864,0.010744574683485553
0.15051433583721519,0.01079936140603761
0.15054386179803736,0.010834865679498762
0.15060462756082416,0.010904827500798797
0.15062224130606283,0.01092515594791621
0.15069491928443313,0.011006096569792153
0.15070335085704095,0.011015446216333658
0.1507852110080421,0.011103701044780544
0.15078712013173481,0.011105737212346867
0.15087322915586412,0.011196027480764315
0.15087550273165104,0.011198377999841731
0.15096213616509774,0.011286318476777524
0.15096579445526,0.011289991628786819
0.1510541724452209,0.01137660874519497
0.151056086178869,0.011378476807503335
0.15114637790247798,0.011464441784008562
0.15114903941338462,0.01146689901361242
0.15123665798455477,0.011548309684129896
0.1512465970355596,0.011557190009625629
0.15132694970816374,0.011629913147161051
0.15134722580792132,0.011647480278043076
0.1514172414317727,0.011709327662307029
0.1514510172005914,0.011737771274056286
0.15150753315538168,0.011786611329691
0.15155802144163696,0.011828061542473733
0.15159782487899065,0.011861818631533658
0.15166818144026406,0.011918351810891183
0.15168811660259962,0.011935013401481029
0.1517784083262086,0.012006659314848322
0.15178098691444267,0.01200864280690439
0.15186870004981756,0.012079542327161193
0.15189412762293333,0.012098933075321838
0.15195899177342653,0.01215133293612489
0.15200861953476977,0.012189223343739286
0.1520492834970355,0.012222419252251964
0.15212298145892506,0.012279514339752495
0.1521395635791123,0.012293404477402523
0.15222985530272126,0.012366065129037365
0.15223463022654476,0.012369804608169943
0.15232014702633023,0.01244348542214798
0.15234013107244065,0.012460094876587391
0.1524104387499392,0.012525639581074154
0.15243758264897872,0.012550385145004839
0.15250073047354817,0.01261675576338294
0.1525236173004591,0.01264067686861381
0.15259102219715714,0.012725343769334421
0.1525954384673637,0.012730967137031257
0.1526489140699138,0.012821257405448705
0.15268131392076612,0.012901220792831833
0.15268527297125298,0.012911547673866153
0.15270137680306492,0.0130018379422836
0.15269979897168937,0.013092129665892571
0.15268188224823237,0.013182419934310019
0.15268131392076612,0.013183975679652326
0.15264705055722366,0.013272710202727467
0.1526008767282221,0.013363000471144915
0.15259102219715714,0.01337881955689322
0.15254290987496685,0.013453290739562362
0.15250073047354817,0.013512171491322441
0.15247744245963485,0.013543582463171333
0.1524104387499392,0.013627914068490128
0.1524055272494294,0.013633872731588781
0.15232676775496057,0.013724163000006229
0.15232014702633023,0.0137314617308435
0.15224151320168242,0.013814453268423676
0.15222985530272126,0.01382638708951857
0.1521484723605552,0.013904743536841124
0.1521395635791123,0.013913034225077362
0.1520492834970355,0.013989537385531622
0.1520418763861203,0.013995035260450095
0.15195899177342653,0.014052919536008124
0.15190261603971592,0.014085325528867543
0.15186870004981756,0.014103322629272684
0.1517784083262086,0.014135696479693717
0.15168811660259962,0.01415020129199876
0.15159782487899065,0.014150144444612052
0.15150753315538168,0.014136718418050856
0.1514172414317727,0.014109998003407337
0.15135834489817818,0.014085325528867543
0.1513269497081637,0.014071645266153563
0.15123665798455477,0.014022790581363933
0.15119143105389402,0.013995035260450095
0.15114637790247798,0.013966855283968222
0.151056086178869,0.013906434470635417
0.15105377330899644,0.013904743536841124
0.15096579445526004,0.013840026100414555
0.15093171319121326,0.013814453268423676
0.15087550273165107,0.013772046108971179
0.1508121932701204,0.013724163000006229
0.1507852110080421,0.013703620994344964
0.15069491928443313,0.013635509095096185
0.15069278512459572,0.013633872731588781
0.15060462756082416,0.013565827395396848
0.15057486479935395,0.013543582463171333
0.15051433583721519,0.013497803074463693
0.15045284198394712,0.013453290739562362
0.15042404411360621,0.013432064440963318
0.15033376403152943,0.013368333638024407
0.15032606583645677,0.013363000471144915
0.15024347230792046,0.013304323192329898
0.15019575005440025,0.013272710202727467
0.15015318058431149,0.0132435474107898
0.15006288886070251,0.013186007552890998
0.15005711619538684,0.013182419934310019
0.14997259713709354,0.013127571428192675
0.14991255551034688,0.013092129665892571
0.14988230541348457,0.01307330071664043
0.1497920136898756,0.013020365318595722
0.1497581573975407,0.0130018379422836
0.14970172196626663,0.012968904205506391
0.14961143024265766,0.012921008754987112
0.14959266711254285,0.012911547673866153
0.1495211385190487,0.012872626232216607
0.1494308584369719,0.012828779038408879
0.14941458698226914,0.012821257405448705
0.14934056671336293,0.01278387483545668
0.14925027498975396,0.012743220316921176
0.14922123097933357,0.012730967137031257
0.149159983266145,0.012702375653405557
0.14906969154253602,0.012664174152676207
0.14900841543874738,0.01264067686861381
0.14897939981892705,0.012628203910214493
0.14888910809531808,0.012591804693482759
0.1487988163717091,0.012559645152522295
0.14877107318929964,0.012550385145004839
0.14870852464810017,0.012526641786365887
0.14861823292449117,0.012495489966877549
0.14852795284241438,0.012467790613461758
0.14850117668929735,0.012460094876587391
0.1484376611188054,0.012439028337732957
0.14834736939519644,0.012411768468587254
0.14825707767158747,0.012387411141626689
0.14818514383757367,0.012369804608169943
0.1481667859479785,0.012364542429005965
0.14807649422436955,0.012340204439183232
0.14798620250076056,0.012318382435643215
0.14789591077715158,0.012298767103072775
0.14780561905354261,0.012281093351175377
0.1477970370966538,0.012279514339752495
0.14771532732993364,0.012261611566543639
0.14762504724785686,0.01224372620518926
0.14753475552424788,0.012227607735826668
0.14744446380063891,0.01221306559501447
0.14735417207702994,0.012199934550888749
0.14727290265503196,0.012189223343739286
0.14726388035342097,0.012187783616126529
0.147173588629812,0.01217441633892623
0.14708329690620303,0.012162389598838771
0.14699300518259406,0.012151577649244339
0.1469027134589851,0.012141870779853774
0.14681242173537612,0.012133172201561805
0.14672214165329933,0.012125397643725163
0.14663184992969036,0.012118472156908132
0.1465415582060814,0.012112330229336223
0.14645126648247242,0.012106913407300347
0.14636097475886345,0.012102170068500142
0.14629010992796943,0.012098933075321838
0.14627068303525448,0.012097835940554368
0.1461803913116455,0.012093435327252698
0.14609009958803654,0.012089726180614805
0.14599980786442757,0.012086665132412577
0.1459095161408186,0.012084212748232171
0.1458192360587418,0.012082333125815402
0.14572894433513284,0.012080998219323048
0.14563865261152387,0.01208021765894976
0.14554836088791487,0.012079953002352234
0.14545806916430593,0.012080114849558121
0.14536777744069695,0.012080687052388017
0.14527748571708798,0.012081672940839375
0.145187193993479,0.012083064416608686
0.14509690226987004,0.01208485248563103
0.14500661054626107,0.01208701857991577
0.14491633046418428,0.012089549270605767
0.1448260387405753,0.012092433739712334
0.14473574701696634,0.012095662730351724
0.14465286085015747,0.012098933075321838
0.14464545529335737,0.012099170610082116
0.1445551635697484,0.01210230739743328
0.14446487184613943,0.012105703367848658
0.14437458012253046,0.012109354720037182
0.1442842883989215,0.01211325862120707
0.14419399667531252,0.012117413324593675
0.14410370495170355,0.01212181813577141
0.14401342486962676,0.01212647374669892
0.1439231331460178,0.012131382184479993
0.14383284142240882,0.012136546504456565
0.14374254969879985,0.012141971484190911
0.14365225797519088,0.012147663064846928
0.1435619662515819,0.012153628700118987
0.14347167452797294,0.0121598779333464
0.14338138280436397,0.012166421368144331
0.143291091080755,0.012173272313054383
0.1432008109986782,0.01218044534899181
0.14311051927506924,0.01218795768112497
0.14309579212537887,0.012189223343739286
0.14302022755146027,0.012194548747372207
0.1429299358278513,0.012201188764470221
0.14283964410424232,0.01220813995805254
0.14274935238063335,0.012215423000494415
0.14265906065702438,0.012223061376629422
0.1425687689334154,0.012231081201413441
0.14247847720980644,0.012239511106146224
0.14238818548619747,0.012248383542088353
0.14229790540412068,0.012257734231887663
0.1422076136805117,0.01226760299586856
0.14211732195690274,0.012278033996740876
0.1421049697768971,0.012279514339752495
0.14202703023329377,0.012287206466347664
0.1419367385096848,0.01229659773697935
0.14184644678607583,0.012306540682826536
0.14175615506246686,0.012317086222846774
0.1416658633388579,0.012328291328058565
0.14157557161524892,0.012340219513301708
0.14148527989163995,0.012352941794103494
0.14139499980956316,0.012366537128876054
0.14137423692599585,0.012369804608169943
0.1413047080859542,0.012378866995262739
0.14121441636234522,0.01239135942777053
0.14112412463873625,0.012404738028100843
0.14103383291512728,0.012419098219084226
0.1409435411915183,0.012434548204094498
0.14085324946790934,0.012451210206147808
0.1408078195479503,0.012460094876587391
0.14076295774430037,0.012467414882486531
0.1406726660206914,0.012483010762979427
0.14058237429708242,0.012499876007681727
0.14049209421500564,0.012518166498091534
0.14040180249139667,0.012538060397946653
0.14034945177435568,0.012550385145004839
0.1403115107677877,0.012557900183424845
0.14022121904417872,0.012576852726569596
0.14013092732056975,0.01259754320729888
0.14004063559696078,0.012620211338953415
0.13996574962859037,0.01264067686861381
0.1399503438733518,0.012644251814058155
0.13986005214974284,0.012666223918616196
0.13976976042613387,0.012690412385197846
0.1396794687025249,0.012717154613127996
0.1396359521150029,0.012730967137031257
0.1395891886204481,0.012743694641833727
0.13949889689683914,0.01277009200630628
0.1394086051732302,0.012799469145404507
0.13934721856285476,0.012821257405448705
0.1393183134496212,0.012830146066459368
0.13922802172601223,0.012859657023561724
0.13913773000240326,0.012892765724515552
0.1390904071332376,0.012911547673866153
0.1390474382787943,0.012926484398549161
0.13895714655518532,0.012960372047353796
0.13886685483157635,0.012998770098752891
0.1388599366231063,0.0130018379422836
0.13877656310796738,0.013034599273872419
0.1386862830258906,0.013074723280058119
0.13864990317451817,0.013092129665892571
0.13859599130228162,0.013115243693346757
0.13850569957867265,0.013157889247911107
0.1384581953792062,0.013182419934310019
0.13841540785506368,0.013202449867577012
0.1383251161314547,0.013248591286790058
0.13828184651285616,0.013272710202727467
0.13823482440784574,0.013296758967593693
0.13814453268423676,0.013347635809859417
0.13811899484062332,0.013363000471144915
0.1380542409606278,0.013399198969260664
0.13796834663400123,0.013453290739562362
0.13796394923701882,0.013455891306592197
0.13787365751340985,0.01351145295164915
0.13782641632297368,0.013543582463171333
0.13778337743133307,0.013571441012663277
0.13769582027340663,0.013633872731588781
0.1376930857077241,0.013635748948200292
0.13760279398411512,0.013700007827695697
0.13757141589999078,0.013724163000006229
0.13751250226050615,0.013768438875761173
0.13745558218720336,0.013814453268423676
0.13742221053689718,0.013841091251580354
0.13734730170009807,0.013904743536841124
0.1373319188132882,0.013917799607268747
0.1372455262709211,0.013995035260450095
0.13724162708967924,0.013998557661402214
0.13715133536607027,0.014083224652356273
0.13714915701023464,0.014085325528867543
0.1370610436424613,0.014172610790955258
0.13705808434505906,0.01417561579728499
0.13697226692228656,0.014265906065702438
0.13697075191885233,0.014267565971953344
0.13689050615076265,0.014356196334119886
0.13688047183677554,0.014367941580915766
0.1368131171499538,0.014446486602537334
0.13679018011316657,0.014475178538440766
0.13674017551081177,0.014536778326146305
0.1366998883895576,0.014590656931290217
0.13667191132744552,0.014627068594563752
0.13660959666594863,0.014716164379346334
0.13660872781289987,0.0147173588629812
0.13654574185155388,0.014807649131398648
0.13651930494233966,0.014849951733844456
0.136487570171686,0.014897939399816096
0.13643406255360732,0.014988231123425066
0.1364290132187307,0.01499728865218423
0.13638025649516378,0.015078521391842514
0.13633872149512172,0.01515777849126365
0.13633241555316095,0.015168811660259962
0.1362837027290821,0.01525910192867741
0.13624842977151275,0.015333602886674225
0.13624012443057557,0.015349392197094858
0.13619533247396354,0.015439683920703828
0.13615813804790375,0.015524534344901956
0.13615543427525456,0.015529974189121273
0.13611221943430513,0.015620264457538724
0.13607317419836393,0.015710554725956172
0.136067857965827,0.015723198138449516
0.13602960356274846,0.01580084499437362
0.13598725196223146,0.01589113671798259
0.13597756624221802,0.01591166983636602
0.13593738665535512,0.015981426986400038
0.13588727451860905,0.016066461625624587
0.1358832815542449,0.016071717254817486
0.13580791019652275,0.016162007523234934
0.13579698279500008,0.016173661979340864
0.1357066910713911,0.016237357504956022
0.13566415561321976,0.01625229779165238
0.13561639934778214,0.0162658482840441
0.13552610762417316,0.01627127032727147
0.1354358159005642,0.01626247360017411
0.13539044386913937,0.01625229779165238
0.13534552417695525,0.016241522367185658
0.13525523245334625,0.016211044335886972
0.13516495237126946,0.016176923713221842
0.13512875413067554,0.016162007523234934
0.1350746606476605,0.016138197274984438
0.13498436892405152,0.01609781367549067
0.1349244762751274,0.016071717254817486
0.13489407720044255,0.016057456837461008
0.13480378547683358,0.016015598256315232
0.1347231701172728,0.015981426986400038
0.1347134937532246,0.015976958693754397
0.13462320202961564,0.015935971276635954
0.13453291030600667,0.015899617850861886
0.1345107255670421,0.01589113671798259
0.1344426185823977,0.015862285953676926
0.13435232685878873,0.015827856823739772
0.13427233121335685,0.01580084499437362
0.13426204677671194,0.015796926591796007
0.13417175505310297,0.015764370545099587
0.134081463329494,0.01573596914570964
0.13399117160588503,0.015711199487487733
0.13398865333680887,0.015710554725956172
0.13390087988227606,0.01568450028737786
0.1338105881586671,0.015661196090115972
0.13372029643505812,0.015641014794779504
0.13363000471144915,0.015623587632358259
0.13361075473868544,0.015620264457538724
0.13353971298784018,0.015605596494355624
0.1334494212642312,0.015589529814960762
0.13335914118215442,0.015575966141482035
0.13326884945854545,0.015564669989152416
0.13317855773493648,0.015555446005791233
0.1330882660113275,0.015548131599627764
0.13299797428771853,0.015542613966259016
0.13290768256410956,0.015538903192540381
0.1328173908405006,0.01553695680756526
0.13272709911689162,0.015536490084184314
0.13263680739328265,0.015537461074033003
0.13254651566967368,0.015540024859421415
0.1324562355875969,0.01554420563877271
0.13236594386398792,0.015550058237781281
0.13227565214037895,0.015557664365067732
0.13218536041676998,0.015567135405344712
0.132095068693161,0.01557861779891476
0.13200477696955204,0.01559229761595612
0.1319144852459431,0.015608407091177579
0.13185659209275355,0.015620264457538724
0.1318241935223341,0.015625733398496655
0.13173390179872513,0.015642855215142533
0.13164361007511616,0.01566261473842215
0.13155332999303937,0.01568539967143248
0.13146666108227947,0.015710554725956172
0.1314630382694304,0.01571144431671286
0.13137274654582143,0.015735319193373752
0.13128245482221246,0.01576278044378583
0.1311921630986035,0.01579447747474757
0.13117529886070484,0.01580084499437362
0.13110187137499452,0.01582486601311975
0.13101157965138555,0.015858457756581356
0.13093477633698614,0.01589113671798259
0.13092128792777658,0.015896199150021422
0.1308309962041676,0.01593239377343061
0.13074070448055866,0.015974607902064827
0.13072697749220374,0.015981426986400038
0.13065042439848185,0.016015641635969698
0.13056013267487288,0.016062197092143154
0.13054279650356732,0.016071717254817486
0.1304698409512639,0.01610837990485386
0.13037954922765493,0.01616079239537211
0.13037753732919224,0.016162007523234934
0.13028925750404596,0.016211630277439958
0.13022564315157595,0.01625229779165238
0.130198965780437,0.016268387306458364
0.13010867405682802,0.016327425406615137
0.1300869834191385,0.016342588060069833
0.13001838233321905,0.01638859362145297
0.1299584575357883,0.0164328797836788
0.12992809060961008,0.016454695875631684
0.12984045869545777,0.016523170052096248
0.1298377988860011,0.01652521710532886
0.12974751880392432,0.016597373693979824
0.1297285773203422,0.016613460320513695
0.12965722708031535,0.016674164935458802
0.12962425051302748,0.016703750588931143
0.12956693535670638,0.016755935090388176
0.12952673481242577,0.01679404085734859
0.1294766436330974,0.0168428488379297
0.12943522499502708,0.01688433258095756
0.12938635190948844,0.01693529120351573
0.12934918461379594,0.01697462284937501
0.12929606018587947,0.01703388521996253
0.12926830471737857,0.017064913117792457
0.1292057684622705,0.017139517477680992
0.12919247993727878,0.017155203386209905
0.12912075131562017,0.017245493654627353
0.12911547673866153,0.01725252461778029
0.12905116544338757,0.017335785378236324
0.12902518501505256,0.017372767885659834
0.12898613211216658,0.01742607564665377
0.1289348932914436,0.017503752033320333
0.12892610464975543,0.017516365915071216
0.12886684380770344,0.017606656183488667
0.1288446132093668,0.017644097068930473
0.12881083735320642,0.017696946451906115
0.12875921467791965,0.017787238175515085
0.12875432148575783,0.01779629720775393
0.12870618492289404,0.017877528443932533
0.12866402976214886,0.01795807122287252
0.12865834402497137,0.01796781871234998
0.12860795856159585,0.01805810898076743
0.1285737380385399,0.01812592455097205
0.1285607792463953,0.018148399249184877
0.12851073688531287,0.018238689517602324
0.12848344631493092,0.01829075913304191
0.12845975407949367,0.018328981241211295
0.1284047848979838,0.018419271509628743
0.12839315459132195,0.018438167751962532
0.12833814512222,0.01850956177804619
0.12830286286771297,0.018553372330653874
0.12825180811795192,0.01859985204646364
0.128212571144104,0.01863192308012812
0.12812227942049503,0.01867474202653063
0.12803199933841825,0.01869001699734721
0.12794170761480927,0.01868557406347601
0.1278514158912003,0.018665517318178046
0.12776112416759133,0.01863473848162902
0.12767490435073214,0.01859985204646364
0.12767083244398236,0.018598114266756977
0.1275805407203734,0.018553220228521475
0.12749180956493228,0.018509561778046187
0.12749024899676442,0.018508752717376176
0.12739995727315545,0.018459202842021332
0.12732218374876014,0.018419271509628743
0.12730966554954645,0.01841246379322058
0.1272193738259375,0.018363420978229884
0.12715011558698314,0.018328981241211295
0.12712909374386072,0.018317799593329447
0.12703880202025175,0.01827145519433328
0.12696779728862906,0.018238689517602324
0.12694851029664278,0.018229044252892897
0.1268582185730338,0.018185986742080613
0.1267679976423167,0.018148399249184877
0.12676792684942484,0.0181483667888004
0.12667763512581587,0.01810843908697589
0.1265873434022069,0.018073657465479873
0.12654305910600172,0.01805810898076743
0.12649705167859793,0.018039965749392775
0.12640675995498896,0.018007554214088912
0.12631646823137999,0.017979310518870403
0.1262760312275199,0.01796781871234998
0.1262261881493032,0.017951549304363195
0.12613589642569423,0.017924998526093694
0.12604560470208526,0.01790188324091877
0.12595531297847629,0.017881761592595337
0.12593436642265443,0.017877528443932533
0.12586502125486732,0.01786098209146215
0.12577472953125834,0.01784208846473558
0.12568443780764937,0.017825796854471526
0.1255941460840404,0.01781182303528853
0.12550385436043143,0.017799929132247354
0.12541356263682246,0.017789916653262926
0.12538493023307104,0.017787238175515085
0.12532328255474567,0.01778017123748468
0.12523299083113668,0.017771737391515916
0.12514269910752773,0.017765166930190198
0.12505240738391876,0.017760349601439858
0.12496211566030979,0.017757300943431222
0.12487182393670082,0.017755926425262296
0.12478153221309185,0.017755976026682094
0.12469124048948288,0.017757453940952656
0.12460094876587391,0.017760457961407093
0.12451065704226494,0.017764993635828816
0.12442037696018815,0.017771087910454217
0.12433008523657918,0.01777878669967094
0.12424844365211073,0.017787238175515085
0.12423979351297021,0.01778796584643607
0.12414950178936124,0.017796780032515794
0.12405921006575227,0.01780704613151594
0.1239689183421433,0.017818858884376856
0.12387862661853433,0.017832332004456972
0.12378833489492536,0.017847600877912463
0.12369804317131639,0.017864824659024114
0.12363782893524812,0.017877528443932533
0.12360775144770741,0.01788283723005081
0.12351747136563063,0.017900106106989742
0.12342717964202166,0.017919377745609012
0.12333688791841269,0.017940871984603438
0.12324659619480371,0.017964841975719268
0.12323596280872794,0.01796781871234998
0.12315630447119474,0.017986818469533213
0.12306601274758577,0.018010577346838575
0.1229757210239768,0.018037008346214137
0.12290973765911717,0.01805810898076743
0.12288542930036783,0.018064820742955748
0.12279513757675886,0.018091150403460026
0.12270484585314989,0.018120432319956716
0.12262665413927044,0.018148399249184877
0.1226145657710731,0.018152175219
0.12252427404746413,0.018181527671087425
0.12243398232385516,0.018214215074810775
0.12237178846551859,0.018238689517602324
0.12234369060024619,0.01824844074002371
0.12225339887663722,0.018281427709939038
0.12216310715302825,0.018318263329445313
0.12213803872062534,0.018328981241211295
0.12207281542941928,0.018353780441669625
0.12198252370581031,0.01839121565074156
0.12192029416402518,0.018419271509628743
0.12189223198220134,0.018430610962441623
0.12180194025859237,0.018468917429350286
0.12171610349223363,0.01850956177804619
0.12171166017651558,0.018511460903546894
0.12162136845290661,0.01855090949522142
0.12153107672929764,0.018595190752575555
0.12152181893828376,0.018599852046463642
0.12144078500568867,0.01863688890949207
0.12135049328207972,0.018682813812110125
0.12133651760769171,0.018690142314881083
0.12126020155847073,0.018726678222928096
0.12116990983486176,0.01877459336075883
0.12115918545952589,0.018780434038490057
0.12107961811125278,0.018820202911112697
0.12098932638764381,0.018870481281876985
0.12098889571027732,0.018870724306907505
0.12089904630556703,0.018917478547198604
0.12082352195133131,0.018961014575324953
0.12080875458195806,0.018968905799620187
0.12071846285834908,0.019018607742852578
0.12066352716661505,0.0190513048437424
0.12062817113474011,0.019070890763819345
0.12053787941113114,0.019123777434729334
0.12050882957508482,0.019141595112159848
0.12044758768752217,0.019176687081739027
0.120359254987437,0.01923188683576882
0.1203572959639132,0.01923303547921082
0.12026700424030423,0.019286585175164298
0.1202115880821486,0.019322177104186267
0.12017671251669526,0.019343260793182722
0.12008642079308629,0.01940096661990331
0.12006897436178869,0.019412467372603718
0.1199961407110095,0.019457795178225802
0.11992903754583514,0.019502757641021162
0.11990584898740053,0.019517479457257937
0.11981555726379156,0.019577130604176353
0.11979236099850657,0.01959304790943861
0.11972526554018259,0.019636787059865744
0.11965845628558072,0.01968333963304758
0.11963497381657362,0.019698933968262892
0.11954468209296465,0.019761359514008318
0.1195274558150441,0.01977362990146503
0.11945439036935568,0.019823348732206102
0.11939824310681708,0.019863920169882476
0.11936409864574671,0.01988755827465008
0.11927380692213774,0.019953653992426188
0.11927305246311841,0.019954210438299924
0.11918351519852877,0.020017617200627603
0.11914755845657421,0.020044500706717372
0.11909323511645198,0.020083600484406567
0.11902565653428582,0.02013479097513482
0.11900294339284301,0.020151396201703028
0.11891265166923404,0.02022007208785998
0.11890616011785954,0.020225082698743787
0.11882235994562507,0.020287628776855002
0.11878686317084398,0.020315372967161238
0.1187320682220161,0.02035688259542323
0.11867042019523652,0.020405663235578686
0.11864177649840713,0.02042768015696188
0.11855653128424178,0.020495953503996134
0.11855148477479815,0.020499888245943176
0.11846119305118918,0.02057120283887447
0.11844273375497935,0.020586243772413585
0.11837090132758021,0.020643325405632122
0.11833061697443563,0.020676535496022552
0.11828060960397124,0.020716821622400294
0.11822065560683946,0.02076682576444
0.11819032952189445,0.02079159195167377
0.11811264766400661,0.020857116032857448
0.11810003779828548,0.020867550908556413
0.11800974607467651,0.02094416297556681
0.11800596307002693,0.020947406301274896
0.11791945435106754,0.021020302550005563
0.11789939176770771,0.021037696569692343
0.11782916262745857,0.02109765513099694
0.11779456399886616,0.021127988293301314
0.1177388709038496,0.021176157626040158
0.11769135658777356,0.021218278561718762
0.11764857918024063,0.021255759123826993
0.11758966459580031,0.02130856883013621
0.11755828745663166,0.021336418116341706
0.11748939714172162,0.021398859098553658
0.11746799573302269,0.021418101165468377
0.11739047670728485,0.021489149366971105
0.11737770400941372,0.02150078317064757
0.11729284873544013,0.021579441090580076
0.11728742392733693,0.02158444738294165
0.11719713220372796,0.02166897958371588
0.11719633412939758,0.021669731358997524
0.11710684048011899,0.021753856258146863
0.11710036948334034,0.021760021627414968
0.11701654875651002,0.021839868509909453
0.11700571308603312,0.02185031189583242
0.11692625703290108,0.021927025528953203
0.11691233338986236,0.021940602164249867
0.11683596530929208,0.02201534471284665
0.11682020728332912,0.022030892432667315
0.11674567358568311,0.022104855431791366
0.1167293212652232,0.022121184156276286
0.11665538186207414,0.022195592937142055
0.1166396695168943,0.022211474424693733
0.11656509013846517,0.02228760645797768
0.11655125510254172,0.02230176469311118
0.1164747984148562,0.022380956287307317
0.11646409037049353,0.02239205496152863
0.11638451833277941,0.022475715742207532
0.11637820303505628,0.022482345229946077
0.11629422660917044,0.02257197342226527
0.11629360276774806,0.022572636953555048
0.11620946048490285,0.022662927221972495
0.11620393488556147,0.022668969870793323
0.11612640975112956,0.022753217490389943
0.1161136431619525,0.022767404483817835
0.1160445795998251,0.02284350775880739
0.11602335143834352,0.022867488279790654
0.11596402457796282,0.02293379802722484
0.11593305971473455,0.022969370966826934
0.11588480919838806,0.02302408975083381
0.11584276799112558,0.023073224316025907
0.11580701068293717,0.023114380019251257
0.11575247626751661,0.023179247067734603
0.11573071940834716,0.023204670287668705
0.11566218454390764,0.023287669520861212
0.11565604052787197,0.023294960556086153
0.11558148566752732,0.0233852508245036
0.11557189282029867,0.023397215949914067
0.11550760682069156,0.02347554254811257
0.11548161273822188,0.023508594797311273
0.11543539045623043,0.02356583281653002
0.11539132101461291,0.023622964800967268
0.11536498592714585,0.023656123084947467
0.11530102929100394,0.02374069879868032
0.11529656664987734,0.023746413353364915
0.1152274215003013,0.023836703621782362
0.11521073756739497,0.02385950832832541
0.11515956526024626,0.02392699389019981
0.115120445843786,0.023981592653400222
0.11509385480805542,0.02401728561380878
0.1150304702443527,0.02410757588222623
0.11503015412017703,0.02410803284794388
0.11496528958354428,0.024197866150643677
0.11493986239656806,0.024235426230273815
0.11490247570208371,0.024288156419061124
0.11484957067295909,0.024368020568889242
0.11484231194957237,0.024378446687478572
0.11478114466264737,0.02446873695589602
0.11475927894935012,0.024502996082062155
0.11472153775784642,0.02455902867950499
0.11466898722574115,0.024643183772692583
0.1146649310402993,0.024649317492730916
0.11460656375621478,0.024739609216339886
0.11457870714366436,0.024785952975709877
0.11455060584062873,0.024829900939948857
0.11449657723659619,0.024920189753174782
0.11448841542005539,0.024934294148112764
0.11444132531246809,0.025010481476783752
0.11439812369644642,0.025086704227844984
0.11438957703142003,0.025100770290009677
0.11433642468579325,0.025191062013618648
0.11430783197283745,0.025243400456097707
0.11428551293451227,0.02528135373722762
0.11423531546631502,0.025371642550453544
0.11421754024922848,0.025405343195624264
0.1141852843810348,0.025461934274062514
0.11413746457745819,0.02555222308728844
0.1141272485256195,0.02557223125939669
0.11408832677475332,0.02564251481089741
0.11404235959991736,0.02573280653450638
0.11403695680201054,0.025743693422116347
0.11399408009582926,0.025823095347732306
0.11394947592445578,0.025913387071341276
0.11394666507840157,0.025919182489980583
0.11390195055380443,0.0260036758845672
0.11385823663150546,0.026093967608176172
0.1138563733547926,0.026097869503363073
0.11381126485943585,0.026184259331785142
0.1137679705768265,0.026274548145011067
0.11376608163118362,0.02627852743080313
0.11372122753838118,0.026364839868620038
0.11367787594431333,0.026455128681845963
0.11367580154910684,0.02645947356342078
0.11363085269361292,0.026545420405454934
0.11358692760939224,0.026635712129063904
0.11358550982549787,0.026638622507372648
0.11353892673473384,0.02672600094228983
0.1134952181018889,0.02681345863271188
0.11349366873971704,0.0268162926658988
0.1134439908569096,0.026906581479124725
0.11340492637827992,0.026981213652676698
0.11339598895444412,0.026996873202733696
0.11334432629038771,0.027087164926342666
0.11331463465467095,0.027140388136103723
0.1132921987575306,0.02717745373956859
0.11323803141358663,0.027267745463177562
0.11322434293106198,0.02729038442286049
0.11318026014592339,0.027358034276403487
0.11313405120745301,0.027429976944033256
0.11312141120465456,0.027448326000012457
0.11305828542185652,0.027538617723621428
0.11304375948384404,0.02755904641685685
0.11299101227413362,0.027628906536847353
0.11295346776023507,0.02767819780903761
0.1129205438081539,0.027719198260456324
0.11286318767815828,0.02778945878853413
0.1128460814857281,0.02780948707368225
0.11277289595454931,0.02789319531055596
0.11276692595599848,0.02789977879729122
0.11268260423094034,0.027990051066145202
0.11268258555328743,0.02799007052090019
0.11259276171934139,0.028080359334126115
0.11259231250733137,0.028080793753665366
0.11250202078372243,0.028166590633405892
0.1124977089595436,0.028170651057735085
0.11241172906011343,0.028248216044662586
0.11239763876942473,0.02826093987096101
0.11232143733650446,0.028326702166659085
0.11229329793013935,0.02835123159456998
0.11223114561289549,0.02840293114439
0.1121856031928068,0.028441520407795906
0.11214085388928652,0.028477687660593425
0.11207561089898392,0.028531812131404877
0.11205056216567755,0.028551642223514955
0.11196443283568039,0.028622103855013847
0.11196028208360076,0.02862534885087995
0.11186999035999179,0.02869698337382207
0.11185122155641235,0.028712392668239772
0.11177969863638282,0.0287687559696436
0.11173847683254175,0.028802684391848743
0.11168940691277385,0.028841584437279227
0.11162748894165786,0.028892973205074668
0.11159911518916488,0.028915753511723163
0.11151888665666991,0.02898326492868364
0.1115088234655559,0.028991497883808323
0.11141853174194694,0.029068250343582618
0.11141247262227712,0.02907355665229261
0.11132824001833797,0.02914595368987844
0.11130830611828194,0.029163845465518534
0.111237948294729,0.029226243894593877
0.1112077416294501,0.029254137189127505
0.11114765657112002,0.0293093606769684
0.11111087322999678,0.02934442600235343
0.11105737648904324,0.029395592003952257
0.11101773239065556,0.0294347177259624
0.11096708476543427,0.029485293160941176
0.11092832305225518,0.02952500944957137
0.1108767930418253,0.02957891311201001
0.11084267149360993,0.029615298262797296
0.11078650131821632,0.029677036309977162
0.11076083011878277,0.029705589986406267
0.11069620959460735,0.029780415413163674
0.11068290742870848,0.02979587879963219
0.11060864333305202,0.029886170523241162
0.11060591787099838,0.029889588909422834
0.11053614762907156,0.029976462246850133
0.11051562614738941,0.030003768581392958
0.11046749521511234,0.030066751060076058
0.11042533442378044,0.030126394919484906
0.11040308528269986,0.03015704278368503
0.11034215600151222,0.030247331596910954
0.11033504270017147,0.03025842103145586
0.11028215042615067,0.030337623320519924
0.1102447509765625,0.03039998788417524
0.11022712393042426,0.030427915044128895
0.11017409125830811,0.03051820385735482
0.11015447089448571,0.030554726312908568
0.11012360217437658,0.03060849558096379
0.11007701456921004,0.030698784394189715
0.11006417917087674,0.030725692579826554
0.11003136641154966,0.030789076117798686
0.10998982000872323,0.030879367841407657
0.10997388744726777,0.030917357962159425
0.10994969765743215,0.03096965665463358
0.10991210262743192,0.031059948378242552
0.1098835957236588,0.031138090110631785
0.10987862727840289,0.031150237191468484
0.10984414138569258,0.031240528915077448
0.10981419807541916,0.03133082063868642
0.10979330400004983,0.03140217844208998
0.10978695956874801,0.031421109451912344
0.10975914112979035,0.031511401175521314
0.10973494071857097,0.03160168998874724
0.10971387121720325,0.03169198171235621
0.10970301227644086,0.031744367196251955
0.10969379726933517,0.03178227343596518
0.10967420633059045,0.031872562249191105
0.10965725997347689,0.031962853972800076
0.10964264625358705,0.032053142786026
0.10963009937065572,0.03214343450963497
0.10961939111827929,0.0322337233228609
0.10961272055283189,0.032299805737793084
0.1096097678335934,0.03232401504646987
0.10960042529943469,0.03241430677007884
0.10959272040416469,0.03250459558330476
0.10958646551401888,0.032594887306913733
0.1095814823164162,0.03268517612013966
0.1095775946807089,0.03277546784374863
0.10957462228179794,0.0328657595673576
0.10957237356353441,0.032956048380583525
0.1095706400521168,0.033046340104192495
0.10956918825204431,0.03313662891741842
0.10956775260448051,0.03322692064102739
0.10956602859481274,0.03331721236463636
0.10956366626247496,0.03340750117786229
0.10956026685236069,0.03349779290147126
0.10955537744728869,0.03358808171469718
0.10954849224929558,0.03367837343830615
0.1095390578979001,0.03376866516191512
0.10952648378517649,0.03385895397514105
0.10952242882922292,0.03388164596162632
0.10950771453999997,0.03394924569875002
0.10948306334163552,0.034039534511975944
0.10945275390906177,0.034129826235584915
0.10943213710561395,0.03418093446700577
0.10941327430378191,0.034220117959193885
0.10936246995276097,0.03431040677241981
0.10934184538200498,0.0343421911321498
0.10929744964454684,0.03440069849602878
0.10925156529992819,0.034454245923039764
0.10921514349618408,0.034490987309254706
0.10916127357631922,0.03453962041187575
0.10910828003744567,0.03458127903286368
0.10907098185271025,0.034607634010415673
0.10898069012910128,0.03466289895246218
0.10896392619100834,0.03467157075647265
0.1088903984054923,0.03470555821117194
0.10880010668188334,0.034739599880809796
0.10872191187841222,0.03476185956969857
0.10870981495827436,0.03476488829660554
0.1086195232346654,0.03477861514012077
0.10852923151105642,0.034783341195019135
0.10843893978744745,0.03478034485635843
0.10834865970537066,0.03476944567868942
0.10831324182567612,0.03476185956969857
0.1082583679817617,0.03474908663088868
0.10816807625815272,0.034719954931669884
0.10807778453454375,0.03468467752986366
0.10804960405078141,0.03467157075647265
0.10798749281093478,0.03464113068680558
0.10789720108732581,0.034592688063230445
0.10787799513711335,0.03458127903286368
0.10780690936371684,0.03453753664476812
0.10773360972446144,0.034490987309254706
0.10771661764010787,0.03447986586823755
0.1076263259164989,0.03441772727398403
0.10760224553137565,0.03440069849602878
0.10753603419288993,0.034352935257453455
0.10747686337331283,0.03431040677241981
0.10744575411081314,0.03428761983861048
0.10735546238720417,0.03422220074964135
0.10735264593064367,0.034220117959193885
0.1072651706635952,0.034154390666997624
0.10723146318217143,0.034129826235584915
0.10717487893998623,0.03408780289820434
0.10710716009422803,0.034039534511975944
0.10708458721637726,0.03402306825335227
0.10699429549276829,0.03395912444142157
0.10698000841363017,0.03394924569875002
0.10690400376915932,0.033895216249615716
0.10684950826021229,0.03385895397514105
0.10681371204555035,0.033834294135404556
0.10672342032194138,0.03377573154631908
0.10671218617029601,0.03376866516191512
0.1066331285983324,0.033716758484518425
0.10656904523672381,0.03367837343830615
0.10654284851625562,0.03366184546346208
0.10645255679264665,0.03360788871041894
0.10641693197936211,0.03358808171469718
0.10636226506903768,0.03355572085218638
0.1062719733454287,0.03350712381452037
0.10625371683601723,0.03349779290147126
0.10618168162181973,0.033458118455775676
0.10609138989821076,0.033413944370827744
0.10607755496380225,0.03340750117786229
0.1060010981746018,0.033368630475780744
0.10591080645099282,0.03332804028015491
0.10588507353189251,0.03331721236463636
0.10582051472738385,0.033287139935313376
0.10573022300377488,0.03324938634586131
0.10567064314626105,0.03322692064102739
0.1056399429216981,0.033213915713687904
0.10554965119808912,0.03317834398770896
0.10545935947448015,0.03314717846736457
0.10542628983048605,0.03313662891741842
0.10536906775087118,0.033115759518857146
0.10527877602726221,0.03308596916349693
0.10518848430365324,0.033059765683676565
0.1051375247200316,0.033046340104192495
0.10509819258004427,0.03303427075050943
0.1050079008564353,0.033008912703840015
0.10491760913282633,0.03298658546445014
0.10482732905074954,0.03296690632005121
0.10477192571123504,0.032956048380583525
0.10473703732714057,0.03294790843360085
0.1046467456035316,0.03292879804951666
0.10455645387992263,0.03291205214654737
0.10446616215631366,0.03289741718165362
0.10437587043270469,0.03288467938755795
0.10428557870909572,0.032873658919895105
0.10421047909344469,0.0328657595673576
0.10419528698548675,0.03286380146704431
0.10410499526187778,0.03285372447089673
0.1040147035382688,0.03284535301262453
0.10392442345619202,0.032838571687330564
0.10383413173258305,0.0328332877007555
0.10374384000897408,0.03282942990275157
0.1036535482853651,0.03282702996935085
0.10356325656175613,0.032826014549538464
0.10347296483814716,0.032826189499564035
0.10338267311453819,0.032827579209387635
0.10329238139092922,0.03283026446476435
0.10320208966732025,0.03283424909944254
0.10311179794371128,0.03283955776366912
0.10302151786163449,0.032846228895519435
0.10293122613802552,0.03285431485622674
0.10284093441441658,0.03286388213793047
0.10282534195199633,0.0328657595673576
0.10275064269080758,0.03287312181889056
0.10266035096719861,0.03288328305375075
0.10257005924358964,0.03289483569080897
0.10247976751998067,0.0329078825981803
0.1023894757963717,0.03292254395985174
0.10229918407276273,0.032938958686773025
0.10221473857686006,0.032956048380583525
0.10220889234915376,0.032957040664804475
0.10211861226707697,0.032973371547377506
0.102028320543468,0.03299149238574379
0.10193802881985903,0.03301158924003624
0.10184773709625006,0.03303387502265722
0.10180086254357479,0.033046340104192495
0.10175744537264109,0.03305619266310359
0.10166715364903212,0.03307818010932756
0.10157686192542315,0.03310250453391625
0.10148657020181417,0.03312944770970749
0.10146371162116398,0.03313662891741841
0.1013962784782052,0.033154951706128796
0.10130598675459623,0.033181631760424435
0.10121570667251945,0.03321118794928592
0.10117070211649441,0.03322692064102739
0.10112541494891047,0.03324076445506046
0.1010351232253015,0.03327023106403
0.10094483150169253,0.03330291460557043
0.10090753366859041,0.03331721236463636
0.10085453977808356,0.03333514708424699
0.10076424805447459,0.03336795513369144
0.10067395633086562,0.03340442301706083
0.10066654520993262,0.03340750117786229
0.10058366460725665,0.033438149599212756
0.10049337288364768,0.03347500614751705
0.10044129495397917,0.03349779290147126
0.10040308116003871,0.033512792689251586
0.10031280107796192,0.033550278576814266
0.10023043297199925,0.03358808171469718
0.10022250935435295,0.03359136703978373
0.10013221763074398,0.0336297161700597
0.10004192590713501,0.033672482227522144
0.10002981957561931,0.03367837343830616
0.09995163418352604,0.03371293846398737
0.09986134245991707,0.03375692999869303
0.09983814384592445,0.03376866516191512
0.0997710507363081,0.033799669173629636
0.09968075901269913,0.03384513493591818
0.09965439309287877,0.03385895397514105
0.09959046728909016,0.033889716279207456
0.09950017556548119,0.03393690827372821
0.09947739137651833,0.03394924569875002
0.0994098954834044,0.033982950070496724
0.09931960375979543,0.03403211626120958
0.09930630049415587,0.034039534511975944
0.09922931203618646,0.034079284776433655
0.09914037574831952,0.034129826235584915
0.09913902031257749,0.03413054266568747
0.09904872858896852,0.03417867207938814
0.09897761307245694,0.034220117959193885
0.09895843686535954,0.034230544339837354
0.09886814514175057,0.03428108254043512
0.09881895015579427,0.03431040677241981
0.0987778534181416,0.034333323912884246
0.09868756169453263,0.03438650917741589
0.09866423051198216,0.03440069849602878
0.09859726997092366,0.034438880510839605
0.0985127493572044,0.034490987309254706
0.09850698988884687,0.034494327236597025
0.0984166981652379,0.03454720957282941
0.0983623177210582,0.03458127903286368
0.09832640644162893,0.034602474436132784
0.09823611471801996,0.034658308380291866
0.0982152370839572,0.03467157075647265
0.09814582299441099,0.03471316146671673
0.09806990871327774,0.03476185956969857
0.09805553127080202,0.034770579630940185
0.09796523954719305,0.03482636530355802
0.09792545484374054,0.03485215129330754
0.09787494782358408,0.03488311842838838
0.09778465609997511,0.034942042385917124
0.09778404752390957,0.03494244010653347
0.09769437601789832,0.03499789887108445
0.09764140225406967,0.03503273183014244
0.09760407847352326,0.035055993071791886
0.09751378674991429,0.035114848736064255
0.09750141757043446,0.03512302355375141
0.09742350084707141,0.035171819404049065
0.0973609758405156,0.035213312366977334
0.09733320912346244,0.03523079473443985
0.09724291739985347,0.03528947722655455
0.0972216730140675,0.035303604090586305
0.0971526256762445,0.035347133262403733
0.09708246232197103,0.03539389290381223
0.09706233395263553,0.03540662186564838
0.09697204804979265,0.035464946082409424
0.09694316319144528,0.0354841846274212
0.09688175632618368,0.03552295173063285
0.09680443191314117,0.03557447635103017
0.0967914646025747,0.03558267074678093
0.09670117287896574,0.035640395618857595
0.09666449605875002,0.035664765164256096
0.09661088115535676,0.03569850450511087
0.096525682565347,0.035755056887865067
0.09652059525251389,0.035758255894679375
0.09643030352890491,0.035815120769448004
0.096384558136638,0.03584534570109099
0.09634001180529594,0.03587318543511511
0.09624972008168697,0.03593238517394791
0.09624477271248061,0.03593563742469996
0.096159428358078,0.03598861334297755
0.09610250811420343,0.03602592623792589
0.09606914245523512,0.03604658248034691
0.09597885073162615,0.03610444057917128
0.09596078026021533,0.03611621796153486
0.09588855900801718,0.03616059381001221
0.09581786402610021,0.03620650968514383
0.09579826728440821,0.03621850931120883
0.09570797556079924,0.03627484526925523
0.09567398449379563,0.03629679849836975
0.09561768965795636,0.03633102116269344
0.09553055566494521,0.036387090221978724
0.09552739793434739,0.03638900289318701
0.09543710621073842,0.03644372623865796
0.09538455721142809,0.03647737903520465
0.09534681448712945,0.03650009790448849
0.09525652276352047,0.03655669515312718
0.09523932352037023,0.03656767075881362
0.0951662368606776,0.036611449607128144
0.0950931447717433,0.03665796248242259
0.09507594513706863,0.036668238903228484
0.09498565341345966,0.03672320301058099
0.09494623369931465,0.036748251295648515
0.09489536168985069,0.03677857302347683
0.09480506996624172,0.036835575917495846
0.09480040299106623,0.03683854301925748
0.09471478406339884,0.036889563188475874
0.09465297994390866,0.03692883183248341
0.09462449233978987,0.036945809131097074
0.0945342006161809,0.03700150990377509
0.09450658444219097,0.03701912355609238
0.09444390889257193,0.03705660801092006
0.09436123275667782,0.03710941527970135
0.09435362298972905,0.037113977327169825
0.09426333126612008,0.037168806024944094
0.09421532324964128,0.03719970409292728
0.0941730395425111,0.0372252567172517
0.09408274781890213,0.037282888982970774
0.09407182019690767,0.03728999581653625
0.09399245609529316,0.037338493509668925
0.0939285403883441,0.03738028462976217
0.09390217019245028,0.03739651140839062
0.09381187846884131,0.0374542910930295
0.09378733894302779,0.03747057635337114
0.09372158674523234,0.037511700304121195
0.09364809246464027,0.037560868076980114
0.09363129502162337,0.03757147935807303
0.0935410032980144,0.03763028901001948
0.09351041445912305,0.03765115689020604
0.09345071739517152,0.03768970015348194
0.09337568653008817,0.03774144861381501
0.09336042567156255,0.0377514334652384
0.09327013394795358,0.037812398185479025
0.09324276108264484,0.037831737427040935
0.09317984222434461,0.037874037916384745
0.09311285596098663,0.037922029150649905
0.09308955050073564,0.0379379631749123
0.09299926459789278,0.03800254380351017
0.09298600179420757,0.038012320874258876
0.09290897287428379,0.038066722811315123
0.0928611046319035,0.0381026096874848
0.09281868115067482,0.03813318597278489
0.09274045681736683,0.03819290141109377
0.09272838942706585,0.03820178916694477
0.09263809770345686,0.0382705543642959
0.09262210454866955,0.038283190224319696
0.092547811800614,0.03834012279407475
0.09250646197767441,0.03837348194792867
0.09245752007700503,0.03841193751046781
0.09239467066426686,0.03846377367153764
0.09236722835339606,0.03848591392581798
0.09228649818974474,0.03855406248476356
0.09227693662978709,0.038561995049076696
0.0921866449061781,0.038639469170013443
0.09218109032807745,0.03864435420837253
0.09209635900333524,0.038718109063979135
0.09207803689895105,0.03873464302159846
0.09200606727972628,0.03879926596168522
0.09197838006411144,0.03882493474520743
0.0919157755561173,0.03888300294737525
0.0918819804098629,0.0389152264688164
0.09182548383250833,0.038969429854880354
0.09178872513155069,0.039005515282042325
0.09173519210889935,0.03905871497573543
0.091698537246726,0.039095807005651295
0.09164490620605649,0.039151087309004476
0.09161137349107847,0.03918609581887722
0.0915546144824475,0.039246853716149124
0.09152722729514502,0.03927638754248619
0.09146432275883853,0.039346412023694016
0.09144614567912691,0.03936667926609516
0.09137403103522956,0.03945026620788733
0.09136822336565754,0.039456968079321086
0.0912922065964801,0.03954725980293006
0.0912837393116206,0.039557720985620465
0.09121828804760253,0.03963754861615598
0.09119345340877771,0.03966962334951733
0.09114747900191214,0.03972784033976495
0.09110316168516874,0.03978773740440395
0.09108006731944802,0.03981812915299088
0.09101589145502921,0.03990842087659985
0.09101286996155977,0.039912818826920035
0.09095167618577776,0.03999871260020882
0.0909225782379508,0.04004320902872304
0.09089128592858073,0.040089001413434744
0.09083482601936067,0.040179293137043715
0.09083228651434183,0.04018350966170729
0.09077755177799936,0.04026958195026964
0.09074200061149895,0.04033184087254135
0.09072495660282254,0.04035987367387862
0.09067358133000737,0.04045016539748758
0.09065170888788998,0.040492110610652055
0.09062456735520737,0.040540454210713506
0.0905782837837692,0.040630745934322476
0.09056141716428101,0.04066638878456239
0.09053325318762254,0.0407210347475484
0.09049103902599141,0.04081132647115737
0.09047112544067204,0.040857995833726596
0.09045061178234945,0.04090161819476634
0.09041164344448657,0.04099190700799227
0.09038083371706307,0.04107248761322725
0.09037669224093131,0.04108219873160123
0.09034029836094064,0.04117248754482716
0.09030822772003726,0.041262779268436134
0.09029054781422018,0.04131763025764129
0.09027761020302703,0.0413530709920451
0.09024722443804346,0.04144335980527103
0.09022028840894643,0.04153365152888
0.09020025609061122,0.04160846224704656
0.09019548978290157,0.041623940342105925
0.09016959893013034,0.04171423206571489
0.09014650699117228,0.041804523789323866
0.09012583063797606,0.04189481260254979
0.09010996436700225,0.04197141628680687
0.09010664207762568,0.04198510432615876
0.09008622995978599,0.04207539313938469
0.09006770026811091,0.04216568486299366
0.09005072440119481,0.04225597658660263
0.09003498538072471,0.04234626539982855
0.09002016574766536,0.042436557123437524
0.09001967264339328,0.04243965386044483
0.09000290252752535,0.04252684593666344
0.08998581359297819,0.04261713766027242
0.08996849775651336,0.04270742938388139
0.08995035998775704,0.042797718197107315
0.08993067978065966,0.042888009920716286
0.08992938091978431,0.04289339922687082
0.08990320454035435,0.04297829873394221
0.08987040341343602,0.04306859045755118
0.08983909501694143,0.043139663711018926
0.08982730724647037,0.04315888218116015
0.08975744463181025,0.04324917099438608
0.08974880329333246,0.04325797870548147
0.08965851156972347,0.04331165964545372
0.08956821984611452,0.04333153435121061
0.08947792812250553,0.043330729710993054
0.08938764221966267,0.043316245125311376
0.0892973504960537,0.043292292357515534
0.08920705877244473,0.04326264902679104
0.08917179898018025,0.04324917099438608
0.08911676704883575,0.04322711019101847
0.08902647532522678,0.043188497389948816
0.08895777231286098,0.04315888218116015
0.0889361894223839,0.043149060200504116
0.08884589769877493,0.04310650831853805
0.08876086570665666,0.04306859045755118
0.08875560597516596,0.04306609540970213
0.08866531425155699,0.043022477065739
0.08857502252794802,0.042982409911300846
0.08856568457314619,0.04297829873394221
0.08848473662510516,0.04294001438355264
0.08839444490149617,0.04290092206722022
0.08836328441868549,0.042888009920716286
0.0883041531778872,0.04286140715231061
0.08821386145427823,0.042823685456564606
0.08814606235312088,0.042797718197107315
0.08812356973066926,0.04278825650539267
0.08803328382782638,0.04275196161873849
0.08794299210421741,0.04271947261875024
0.08790726767889309,0.04270742938388139
0.08785270038060844,0.04268692863263473
0.08776240865699947,0.04265565823289969
0.0876721169333905,0.042627709037358456
0.08763540095980368,0.04261713766027242
0.08758183103054762,0.042599674901954626
0.08749153930693865,0.042572649682316444
0.08740124758332968,0.04254851964571795
0.08731095585972071,0.042526969592127914
0.08731040598202716,0.04252684593666345
0.08722066413611174,0.042503551559588106
0.08713037823326886,0.042482667328331086
0.08704008650965989,0.04246408231662586
0.08694979478605092,0.04244756676252434
0.08688261574635012,0.042436557123437524
0.08685950306244195,0.042432093892120666
0.08676921715959907,0.0424162167331528
0.0866789254359901,0.04240225957925746
0.08658863371238112,0.04239005942266883
0.08649834198877215,0.042379475222237346
0.08640805026516318,0.04237038564253311
0.0863177643623203,0.042362687665322966
0.08622747263871133,0.042356293692119386
0.08613718091510236,0.04235113106059862
0.08604688919149339,0.04234713988082442
0.08601948333514324,0.04234626539982855
0.08595659746788442,0.04234380747372917
0.08586631156504154,0.042341702490124616
0.08577601984143256,0.0423409151565519
0.0856857281178236,0.042341297303693806
0.08559543639421463,0.04234290878560256
0.08550514467060567,0.042345784293923924
0.08549458145184755,0.04234626539982855
0.08541485876776278,0.042349231218774826
0.08532456704415381,0.042353626192565774
0.08523427532054484,0.042359081499607244
0.08514398359693587,0.04236562669162634
0.0850536918733269,0.04237329973493712
0.08496340597048402,0.04238214787088143
0.08487311424687505,0.042392228356418024
0.08478282252326608,0.042403608819559256
0.0846925307996571,0.04241636838126259
0.08460223907604812,0.04243059810132077
0.08456743397312268,0.04243655712343752
0.08451195317320526,0.042444549742832086
0.08442166144959629,0.04245873048966635
0.08433136972598732,0.0424743617238742
0.08424107800237834,0.04249156344381468
0.08415078627876937,0.04251047086669534
0.08407889373601968,0.04252684593666345
0.0840605003759265,0.04253042491218581
0.08397020865231752,0.04254897380735554
0.08387991692870855,0.04256927802752445
0.08378962520509958,0.04259151057289271
0.08369933348149061,0.042615864949666
0.08369478823562794,0.04261713766027241
0.08360904757864773,0.042637898266985365
0.08351875585503876,0.04266173417096015
0.08342846413142979,0.04268782464588921
0.08336535216101268,0.04270742938388139
0.08333817240782082,0.042714798364027626
0.08324788068421185,0.04274045664438605
0.08315759478136897,0.04276854636159477
0.08307178557353363,0.042797718197107315
0.08306730305776,0.04279905936768369
0.08297701133415103,0.04282683223168903
0.08288671961054206,0.042857266048397916
0.08280318614269147,0.042888009920716286
0.08279642788693309,0.04289021492123066
0.08270614198409021,0.042920465893298794
0.08261585026048124,0.04295367032243285
0.08255347796570377,0.04297829873394221
0.08252555853687227,0.04298813561363739
0.0824352668132633,0.04302132055800218
0.08234497508965433,0.043057828129494186
0.08231938231585935,0.04306859045755118
0.08225468918681145,0.04309300388383047
0.08216439746320248,0.04312968567244102
0.08209777229367538,0.04315888218116015
0.0820741057395935,0.043168240223297336
0.08198381401598454,0.04320528341685458
0.08189352229237555,0.043246161989458035
0.08188700851501085,0.04324917099438608
0.08180323638953269,0.04328425313278839
0.08171294466592371,0.04332575185127778
0.08168428820999063,0.04333946271799505
0.08162265294231474,0.04336631905843091
0.08153236121870576,0.04340863630900815
0.08148966073786214,0.04342975153122097
0.0814420694950968,0.043451277044657566
0.08135178359225394,0.04349461701679225
0.08130193807337484,0.04352004325482994
0.08126149186864495,0.04353898835715766
0.08117120014503598,0.043583553759850006
0.08112021407795478,0.04361033206805587
0.08108090842142701,0.043629359387265435
0.08099061669781804,0.04367536493484779
0.08094383402191063,0.04370062379166484
0.08090033079497516,0.04372234631292574
0.08081003907136619,0.04377001320122643
0.0807723135977725,0.04379091551527381
0.08071974734775722,0.04381793587715913
0.08062945562414825,0.04386749838234293
0.0806053147439348,0.04388120432849973
0.08053916390053928,0.0439161523912882
0.0804488779976964,0.0439678655943469
0.08044262912254022,0.043971496052108705
0.08035858627408743,0.04401705334095456
0.08028270575806111,0.04406178486533463
0.08026829455047846,0.04406973761313717
0.08017800282686949,0.04412072392296527
0.08012592068464212,0.0441520765889436
0.08008771110326052,0.044173658793069996
0.07999742520041764,0.0442272805587508
0.07997284926168512,0.04424236831255257
0.07990713347680867,0.0442803047112109
0.07982293529492974,0.044332657125778496
0.0798168417531997,0.04433622994980438
0.07972655002959073,0.04438981930146723
0.07967420567573869,0.04442294884938747
0.07963625830598176,0.04444563722735511
0.07954597240313886,0.0445023700378991
0.07952908234902399,0.04451323766261339
0.0794556806795299,0.04455793200606388
0.07938559263749309,0.04460352938622236
0.07936538895592093,0.04461599659719538
0.07927509723231196,0.04467330335180368
0.07924402054936115,0.044693821109831326
0.07918481132946908,0.04473095075836313
0.07910508322651648,0.04478410992305726
0.07909451960586011,0.04479081415642819
0.07900422788225114,0.044849029643020476
0.07896666161579101,0.04487440164666623
0.07891393615864217,0.044908332697685974
0.0788312238670401,0.044964690459892154
0.0788236444350332,0.044969620767143934
0.07873335853219032,0.04502902672864711
0.07869568330532306,0.04505498218350112
0.07864306680858135,0.04508961495940052
0.07856289877999503,0.045145273907110095
0.07855277508497238,0.04515199983853887
0.07846248336136341,0.04521282203096571
0.07843002510475705,0.04523556272033602
0.07837219163775444,0.04527435998865628
0.07829918317103855,0.04532585444394499
0.07828190573491156,0.045337538097446284
0.07819161401130259,0.04539994933841442
0.07816881689121748,0.045416143257170916
0.07810132228769362,0.04546212656055289
0.07803928598648951,0.045506434980779886
0.07801103056408465,0.04552581165453288
0.07792073884047568,0.045589921733331235
0.07791126161849952,0.04559672670438886
0.0778304529376328,0.045652435992353836
0.07778249147447475,0.04568701551761478
0.07774016121402383,0.045716346180691994
0.0776559226601681,0.04577730724122375
0.07764986949041486,0.045781520347735145
0.07755957776680589,0.04584474465329248
0.0775280781672062,0.04586759605444968
0.07746928604319692,0.04590860185976705
0.07740151733943433,0.04595788777805865
0.07737900014035404,0.045973641269567586
0.07728870841674507,0.04603843844562243
0.0772753194980154,0.04604817950166761
0.0771984166931361,0.046101963766455235
0.07714829472881812,0.046138468314893544
0.07710812496952713,0.046166604534173046
0.07702283217575293,0.046228760038502514
0.07701783324591815,0.046232264369865154
0.07692754734307528,0.04629573368100153
0.07689547641516219,0.04631904885172844
0.0768372556194663,0.04635972269304035
0.07676895171712986,0.04640934057533741
0.07674696389585733,0.04642469117009511
0.07665667217224836,0.04648915630756237
0.07664218818703278,0.04649963229894638
0.07656638044863939,0.046552254981559356
0.0765141951225756,0.046589921112172306
0.07647609454579651,0.04661631397386514
0.07638732633688489,0.046680212835781276
0.07638580282218754,0.04668126518777099
0.07629551109857857,0.046743433162881966
0.07625764402508943,0.0467705016490072
0.0762052193749696,0.04680640333469676
0.0761288359312834,0.04686079337261617
0.07611492765136063,0.046870278517858806
0.07602464174851777,0.04693251553179385
0.0759983376066693,0.04695108509622514
0.07593435002490878,0.04699426703040828
0.0758672815623597,0.04704137390945107
0.07584405830129981,0.047056961683760105
0.07575376657769084,0.04711882466947762
0.07573530002315255,0.04713166563306004
0.07566347485408187,0.0471792961803747
0.0756017562269825,0.04722195444628596
0.07557318895123899,0.0472407772374473
0.07548289722763,0.047301813579923864
0.0754676323433183,0.047312246169894934
0.07539260550402105,0.04736102212592839
0.07533144048070145,0.04740253498312086
0.07530231378041208,0.047421331232153696
0.07521202205680311,0.04748110631236931
0.0751945454318802,0.04749282670672983
0.07512173615396023,0.04753915311016773
0.07505567663746575,0.0475831184303388
0.07503144443035126,0.04759841146270759
0.07494115270674229,0.047656529614457974
0.07491547290686379,0.047673407243564725
0.07485086098313332,0.04771359179452899
0.07477401405980968,0.047763698967173696
0.07476056925952435,0.0477719903341084
0.07467028335668147,0.04782812336470243
0.07463011212850976,0.04785398778039962
0.0745799916330725,0.04788444761074074
0.07448969990946352,0.047941905404873614
0.07448596680093146,0.04794427950400859
0.07439940818585455,0.047996133238201524
0.07433847857309624,0.04803457122761756
0.07430911646224558,0.04805201305583604
0.07421883055940272,0.04810698602438513
0.07419016005562552,0.04812486004084349
0.07412853883579373,0.048160968032216984
0.07404094582638482,0.04821515176445246
0.07403824711218476,0.04821672041103529
0.07394795538857579,0.04826908862404941
0.07388854360557202,0.04830544057767838
0.07385766366496682,0.04832316539286132
0.07376737776212394,0.04837638395129217
0.07373543581559805,0.04839573230128735
0.07367708603851497,0.04842883579389329
0.073586794314906,0.04848288659979639
0.07358156688473194,0.048486024024896324
0.07349650259129703,0.04853377081567792
0.07342516012909207,0.04857631283812225
0.07340621086768806,0.04858688199073592
0.07331592496484518,0.04863803423290039
0.07326764535223922,0.04866660456173122
0.07322563324123621,0.048689828704543844
0.07313534151762724,0.048741703392772825
0.0731095020625504,0.048756893374957144
0.07304504979401827,0.04879225215854828
0.0729547580704093,0.0488448778891951
0.07295080729927976,0.04884718800894916
0.07286447216756642,0.048894247695603
0.07279021177903432,0.04893747391179204
0.07277418044395745,0.048946178237713404
0.07268388872034848,0.048995919235320075
0.07262898027310298,0.04902776563540101
0.0725935969967395,0.04904689296483957
0.07250330527313054,0.049097384659640496
0.07246757413313966,0.04911805735900998
0.07241301937028766,0.04914745884079187
0.07232272764667869,0.049198762286500324
0.07230613332097756,0.04920834908261895
0.07223243592306972,0.049247988761694735
0.07214458759513855,0.04929863498546183
0.07214214419946074,0.04929994773961243
0.07205185247585177,0.049348603777877385
0.07198194307794614,0.0493889267090708
0.0719615665730089,0.049399875947464644
0.07187127484939992,0.04944943069037308
0.07181969800014941,0.04947921843267977
0.07178098312579095,0.04950004615576312
0.07169069140218198,0.04955059189336538
0.07165801335947491,0.04956951015628874
0.0716004054993391,0.04960057588113423
0.07151011377573012,0.049652215764651064
0.07149705160535084,0.049659801879897714
0.07141982205212116,0.049701582201883414
0.07133636053899244,0.04975008778274059
0.07132953032851219,0.049753790152819555
0.07123923860490322,0.04980318943372372
0.0711755487067142,0.049840379506349564
0.07114895270206034,0.049854866432261585
0.07105866097845137,0.04990552588701059
0.0710158239096546,0.049930671229958534
0.0709683692548424,0.049956663760680524
0.07087807753123343,0.05000871654341455
0.070857338949604,0.050020962953567505
0.07078778580762446,0.05005930202888155
0.07070002748206289,0.050111254677176476
0.07069749990478158,0.05011265319357365
0.07060720818117261,0.05016290178820515
0.07054238149367212,0.050201540580019355
0.07051691645756364,0.050215734622772526
0.07042662473395467,0.05026759608221052
0.07038626393999925,0.050291832303628325
0.0703363330103457,0.050319883854297635
0.07024604710750282,0.05037352196391529
0.07023183302327261,0.050382124027237296
0.07015575538389385,0.05042522240554696
0.07007805539836157,0.05047241575084627
0.07006546366028488,0.05047958504238595
0.0699751719366759,0.0505318849238979
0.0699248467638748,0.05056270747445524
0.06988488021306694,0.05058566534183643
0.06979459431022406,0.05064000985245782
0.0697735753317701,0.05065299337729812
0.06970430258661509,0.050693155248442125
0.06962349145397591,0.05074328510090709
0.06961401086300611,0.050748812525756685
0.06952371913939714,0.05080220747466026
0.06947359831013492,0.05083357682451606
0.06943342741578817,0.05085722096104631
0.0693431415129453,0.05091297591814784
0.06932589325993896,0.05092386854812503
0.06925284978933632,0.0509672759390438
0.06917894392470915,0.051014160271734
0.06916255806572735,0.051023955049050385
0.06907226634211838,0.05107913602301463
0.06903272728548117,0.05110444617457688
0.06898197461850941,0.05113508133168411
0.06889168871566655,0.051192985959602755
0.06888897672902317,0.05119473789818585
0.06880139699205756,0.051248116557493104
0.06874452151736103,0.05128502962179482
0.06871110526844859,0.05130551888241863
0.06862081354483962,0.05136324193134816
0.06860236837854532,0.05137532134540379
0.06853052182123065,0.0514197978533163
0.06846089229813444,0.05146561306901276
0.06844023591838777,0.05147847703805265
0.0683499441947788,0.051536268795964596
0.06832036970117861,0.05155589897185564
0.06825965247116983,0.051594067539430105
0.06818149073552704,0.05164619069546461
0.06816936074756086,0.05165386093848362
0.06807906902395189,0.05171197067911167
0.06804263077727483,0.05173648241907358
0.06798878312110901,0.051770845988998976
0.06790601113587386,0.05182677414268255
0.06789849139750004,0.051831600280035736
0.06780819967389107,0.05189025708668871
0.06776885369904352,0.05191706586629152
0.0677179079502821,0.05195004835728907
0.06763416873686673,0.0520073517691344
0.06762761622667313,0.05201161778097517
0.06753733032383025,0.05207104650872807
0.06749877677021714,0.05209764349274337
0.06744703860022128,0.052131611280962165
0.06736573732102012,0.052187935216352344
0.0673567468766123,0.052193869195215896
0.06726645515300333,0.05225429083097039
0.06723216837949679,0.052278226939961314
0.06717616342939436,0.05231548759031321
0.06710050963724752,0.052368518663570285
0.06708587752655149,0.0523783029181179
0.06699558580294251,0.052439932994079036
0.06696885569976473,0.052458804566413164
0.06690529407933354,0.05250162818412811
0.0668383188691713,0.052549096290022135
0.06681500235572457,0.05256488066948619
0.0667247106321156,0.05262794672334202
0.06670867949625893,0.052639388013631105
0.06663442472927272,0.05269001613778595
0.06657904430238046,0.052729679737240076
0.06654413300566375,0.05275358833074928
0.06645384128205478,0.05281830998688904
0.06645153648340944,0.05281997146084905
0.06636354955844581,0.05288062591529286
0.06632257957630994,0.052910257363691926
0.06627325783483684,0.052944402505866475
0.06619588843861854,0.0530005490873009
0.06618297193199396,0.053009528369872515
0.06609268020838499,0.053073460515276075
0.06606887202256607,0.05309084081090987
0.06600238848477602,0.05313733525059605
0.06594257440613852,0.05318113253451884
0.06591209676116705,0.05320252774243744
0.06582180503755808,0.05326853360249275
0.06581787972035694,0.05327142425812781
0.0657315191347152,0.05333239232324877
0.06569181417946143,0.05336171016097069
0.06564122741110623,0.053397548740051134
0.06556768704631559,0.05345200188457966
0.06555093568749726,0.05346391030481805
0.06546064396388829,0.05352961298836819
0.06544360757040049,0.05354229360818863
0.06537035224027932,0.05359463876214291
0.06531950329164958,0.0536325853317976
0.06528006633743644,0.05366085684754501
0.06519715566549597,0.05372287705540657
0.06518977461382747,0.05372818411834265
0.0650994828902185,0.053793845470460996
0.06507378283125936,0.05381316295824945
0.06500919116660953,0.05385982877177029
0.06495128764286726,0.05390345468185842
0.06491889944300056,0.05392692217264865
0.06483040741797319,0.05399374640546739
0.06482861354015768,0.05399504995279243
0.0647383218165487,0.054060926464593415
0.0647078563400861,0.05408403812907636
0.06464803009293973,0.054127703846433624
0.06458669773114524,0.05417432985268533
0.06455773836933076,0.05419552171518189
0.0644674466457218,0.05426426244877602
0.06446698401444775,0.05426461575552821
0.06437716074287891,0.054330645015449756
0.06434545549124876,0.05435490747913718
0.06428686901926994,0.054398082532501724
0.06422542239623007,0.05444519920274615
0.06419657729566097,0.05446651060598248
0.0641067947450335,0.054535490926355124
0.064106285572052,0.05453586806176065
0.06401599966920912,0.054602916016017175
0.06398637236145703,0.054625782649964094
0.06392570794560015,0.05467090963329007
0.06386730969052848,0.05471606855280697
0.06383541622199118,0.05473985438586233
0.06374958803156493,0.054806360276415944
0.06374512449838221,0.0548096974846835
0.06365483277477324,0.05487774849660882
0.06363055330975308,0.054896652000024915
0.06356454687193036,0.05494623123332898
0.06351235950606662,0.054986943723633885
0.06347425514832139,0.05501563654135869
0.06339545714608552,0.055077235447242856
0.06338396342471242,0.055085912208914026
0.06329367170110345,0.055155297682929615
0.06327811205395299,0.055167521350085735
0.06320337997749448,0.05522421932198221
0.06316071744328466,0.055257813073694706
0.0631130940746516,0.05529404510742771
0.06304458982230654,0.05534810479730368
0.06302280235104263,0.055364725903351966
0.06293251062743366,0.05543586079933585
0.06292931473535746,0.05543839652091265
0.06284221890382469,0.0555052012805412
0.06281268914566718,0.05552868824452162
0.06275192718021572,0.055575430706185286
0.06269731775767194,0.0556189741473645
0.06266164127737284,0.055646507131682565
0.06258313582003432,0.05570926587097347
0.06257134955376387,0.05571839000623671
0.062481057830154896,0.055789648789778684
0.06246873860300934,0.05579955759458244
0.062390766106545925,0.055860298003025124
0.06235413053900965,0.05588984931819141
0.062300474382936954,0.055931791969370676
0.06224071466671212,0.05598014104180038
0.062210188480094075,0.05600408841969402
0.06212843281074919,0.05607042694464326
0.062119896756485105,0.05607714817654726
0.062029605032876134,0.056149351035471806
0.06201569430130336,0.05616071866825223
0.06193931330926716,0.05622130105138565
0.06190307994798452,0.0562510103918612
0.06184902158565819,0.056294061262036434
0.061791611784849855,0.05634130211547017
0.06175873568281531,0.056367595670222995
0.061681237944567965,0.05643159383907914
0.06166844395920634,0.05644186944162779
0.061578152235597386,0.0565160271087642
0.061571121194906694,0.056521879741922035
0.0614878605119884,0.056589326723064715
0.06146052729413549,0.05661217146553099
0.06139756878837943,0.056663415667733655
0.06135104548388229,0.05670246318913996
0.06130728288553655,0.05673826109250389
0.06124262981895348,0.05679275491274893
0.06121699116192758,0.056813831726309605
0.06113523810446173,0.05688304081559181
0.06112669943831861,0.05689009782107317
0.06103640771470964,0.05696602004910715
0.06102785085788759,0.05697333253920078
0.06094611599110067,0.057041571572981925
0.06092043723922682,0.05706362426280975
0.06085583008825779,0.05711787710425129
0.06081407285901742,0.057153915986418724
0.06076553836464882,0.057194911193712894
0.060708715037044066,0.057244207710027695
0.06067524664103985,0.057272648553500775
0.06060433468938652,0.057334493612870574
0.06058495491743088,0.05735106737157397
0.06050090044915359,0.057424785336479545
0.06049466319382191,0.0574301542401826
0.06040437729097903,0.057509050809345805
0.060397581375849774,0.057515077060088515
0.06031408556737006,0.057587829344447394
0.06029442364385466,0.057605368783697486
0.060223793843761086,0.05766734274694771
0.06019224349922051,0.05769566050730646
0.060133502120152116,0.05774757203410906
0.06009101350072348,0.057785946410149336
0.060043210396543145,0.05782850802246778
0.05999071185532138,0.057876238133758307
0.059952924493700266,0.05791014144294394
0.05989131169236081,0.05796652985736728
0.059862632770091295,0.05799246135824694
0.059792790242742415,0.05805682158097625
0.059772341046482325,0.0580754606977351
0.05969513127882134,0.05814711330458522
0.059682049322873354,0.058159135218970155
0.059598317789137295,0.0582373992074281
0.05959175759926438,0.05824347938340787
0.0595023410946248,0.05832769093103707
0.059501471696421504,0.0583285037837723
0.05941117997281253,0.05841360981174641
0.059406600089447904,0.05841798265464604
0.05932088824920356,0.058499386084449594
0.0593116521722987,0.058508274378254996
0.05923059652559459,0.05858597024750618
0.059217613070195685,0.05859856610186398
0.059140304801985635,0.058673369935016276
0.05912447759833124,0.05868885200470686
0.05905001889914274,0.05876160965671766
0.05903224501701591,0.05877914372831583
0.05895972717553377,0.05885070725957386
0.0589409064357498,0.0588694354519248
0.0588694354519248,0.05894068668323702
0.058850469647069005,0.05895972717553377
0.05877914372831583,0.059031577368510696
0.05876094009689116,0.05905001889914274
0.05868885200470686,0.059123409702892475
0.05867232866460927,0.05914030480198562
0.05859856610186398,0.05921623307404852
0.05858465101802507,0.05923059652559459
0.05850827437825501,0.05931009219115825
0.058497916020646766,0.05932088824920356
0.05841798265464604,0.05940504068900293
0.05841215023883005,0.05941117997281253
0.05832769093103707,0.059501141764126825
0.058327380639358564,0.059501471696421504
0.058242782134886505,0.05959175759926438
0.0582373992074281,0.05959758058663071
0.05815904666398098,0.059682049322873354
0.05814711330458522,0.05969511943135734
0.058076240541799225,0.059772341046482325
0.05805682158097625,0.05979387892130841
0.057994405810801,0.059862632770091295
0.05796652985736728,0.05989395284171843
0.05791358799078015,0.059952924493700266
0.057876238133758307,0.05999544535784909
0.057833839876663934,0.060043210396543145
0.057785946410149336,0.0600984820193726
0.05775522436570733,0.060133502120152116
0.05769566050730646,0.06020320652931109
0.057677811986790464,0.060223793843761086
0.057605368783697486,0.060309777297575896
0.057601678680208525,0.06031408556737007
0.05752519040325434,0.06040437729097903
0.057515077060088515,0.0604166139433945
0.05744937105554384,0.06049466319382191
0.057424785336479545,0.06052486459159112
0.05737484646206518,0.06058495491743088
0.057334493612870574,0.06063529623194341
0.057301726983979895,0.06067524664103985
0.057244207710027695,0.06074815382805152
0.05723013815965801,0.06076553836464882
0.05715926829226816,0.06085583008825779
0.057153915986418724,0.06086276300968401
0.05708776690277399,0.06094611599110067
0.05706362426280975,0.060977922616803695
0.05701786829533115,0.06103640771470964
0.05697333253920078,0.061096105902883245
0.056949742919416485,0.06112669943831861
0.05688350423000194,0.06121699116192758
0.05688304081559181,0.06121762752397291
0.05681540468828877,0.06130728288553655
0.05679275491274893,0.06133896728982258
0.0567492179992057,0.06139756878837943
0.05670246318913996,0.06146422953976214
0.05668518354617298,0.0614878605119884
0.056621759214893354,0.06157815223559737
0.05661217146553099,0.061592194655797954
0.056557747981370345,0.06166844395920634
0.05652187974192202,0.06172206211622093
0.056496143233270055,0.06175873568281531
0.05643636274271326,0.06184902158565819
0.05643159383907914,0.06185636208861878
0.05637488267385587,0.06193931330926716
0.05634130211547017,0.06199215018111925
0.056316153316904545,0.062029605032876134
0.056259010628197256,0.062119896756485105
0.0562510103918612,0.06213289169268204
0.05620056597365286,0.062210188480094075
0.05616071866825223,0.062276470093229674
0.056145352802667116,0.062300474382936954
0.056089910616827526,0.062390766106545925
0.05607042694464326,0.0624243281954725
0.05603522621073494,0.062481057830154896
0.05598371063493193,0.06257134955376387
0.05598014104180038,0.06257773051644352
0.055929754732290095,0.06266164127737284
0.05588984931819141,0.06273494165102529
0.05587987055359863,0.06275192718021572
0.05582858583812459,0.06284221890382469
0.05579955759458244,0.06289776973719653
0.055779871816112124,0.06293251062743366
0.05573148145893296,0.06302280235104263
0.05570926587097347,0.06306721343541538
0.05568424747275035,0.0631130940746516
0.055638300174473826,0.06320337997749448
0.0556189741473645,0.06324386265589843
0.05559290650560961,0.06329367170110345
0.05554900334267059,0.06338396342471242
0.05552868824452162,0.06342870979174262
0.05550587417372402,0.06347425514832139
0.05546364246537376,0.06356454687193036
0.05543839652091265,0.0636232325884566
0.05542329562770623,0.06365483277477324
0.05538239478990574,0.06374512449838221
0.05534810479730368,0.06382962728742449
0.05534547557764047,0.06383541622199118
0.055305576034594676,0.06392570794560015
0.05527002336061872,0.06401599966920912
0.055257813073694706,0.06404880479767483
0.05523367698888628,0.064106285572052
0.05519871764071602,0.06419657729566097
0.055167521350085735,0.06428661118021488
0.055167419619580896,0.06428686901926994
0.055132768405971644,0.06437716074287891
0.055101785093447035,0.0644674466457218
0.055077235447242856,0.06454645779431656
0.05507320221267447,0.06455773836933076
0.05504224471372796,0.06464803009293973
0.055014513790230965,0.0647383218165487
0.054989611164498964,0.06482861354015768
0.054986943723633885,0.06483874728333301
0.054962365513704925,0.06491889944300056
0.054937362600342925,0.06500919116660953
0.05491493264286776,0.0650994828902185
0.054896652000024915,0.06518095989345236
0.05489431429433179,0.06518977461382747
0.0548716867631862,0.06528006633743644
0.054851460522605824,0.06537035224027932
0.05483339324625987,0.06546064396388829
0.0548172752758081,0.06555093568749726
0.054806360276415944,0.06561890560951893
0.05480203788365052,0.06564122741110623
0.05478604920574408,0.0657315191347152
0.05477199014464795,0.06582180503755808
0.054759712474087056,0.06591209676116705
0.054749091280963405,0.06600238848477602
0.054740023310590344,0.06609268020838499
0.05473242495289155,0.06618297193199396
0.054726230419553004,0.06627325783483684
0.054721390602806966,0.06636354955844581
0.054717872058503134,0.06645384128205478
0.05471606855280697,0.06652750244193734
0.05471555633577512,0.06654413300566375
0.054714408799812576,0.06663442472927272
0.05471491224824889,0.06672471063211562
0.05471606855280697,0.06677239509052577
0.05471688919631924,0.06681500235572457
0.05472000438909988,0.06690529407933354
0.05472456226128458,0.06699558580294251
0.05473064497389053,0.06708587752655149
0.05473835723557728,0.06717616342939436
0.05474783047071939,0.06726645515300333
0.05475922694837585,0.0673567468766123
0.05477274460424202,0.06744703860022128
0.054788623283930665,0.06753733032383025
0.054806360276415944,0.06762393855600415
0.05480698996708168,0.06762761622667313
0.05482409550590663,0.0677179079502821
0.054843856482185344,0.06780819967389107
0.054866659636777074,0.06789849139750004
0.05489296587218663,0.06798878312110901
0.054896652000024915,0.06800048621842458
0.054918032510247905,0.06807906902395189
0.054946055790633275,0.06816936074756086
0.0549783838304551,0.06825965247116983
0.054986943723633885,0.06828180273074415
0.05501024120101274,0.0683499441947788
0.0550451338914014,0.06844023591838777
0.055077235447242856,0.06851341382400897
0.055084004167015824,0.06853052182123065
0.055122179638367706,0.06862081354483962
0.05516642219852538,0.06871110526844859
0.055167521350085735,0.06871326249370766
0.05520888535102005,0.06880139699205756
0.055257813073694706,0.06889157453970579
0.055257870928976514,0.06889168871566653
0.05530503448875865,0.06898197461850941
0.05534810479730368,0.06905507157220057
0.055357707082850906,0.06907226634211838
0.05541031813612414,0.06916255806572735
0.05543839652091265,0.06920748111349077
0.05546559577787392,0.06925284978933632
0.05552337416532936,0.0693431415129453
0.05552868824452162,0.06935146625574731
0.05557926719974532,0.06943342741578817
0.0556189741473645,0.06949513525204296
0.05563686555139901,0.06952371913939714
0.05569234773311249,0.06961401086300611
0.05570926587097347,0.06964311448316958
0.05574377228023361,0.06970430258661509
0.05579099131087053,0.06979459431022406
0.05579955759458244,0.06981503919148568
0.05582759613114934,0.06988488021306694
0.05585240906836428,0.0699751719366759
0.05586082191659594,0.07006546366028488
0.055847646044124476,0.07015575538389385
0.055809757529526244,0.07024604710750282
0.05579955759458244,0.07026060934617791
0.05574188371289581,0.0703363330103457
0.05570926587097347,0.07036792484117349
0.05564661700917253,0.07042662473395467
0.0556189741473645,0.07044762299021204
0.05552896932122354,0.07051691645756364
0.05552868824452162,0.07051710122739051
0.05543839652091265,0.07057688936241627
0.05539514153511055,0.07060720818117261
0.05534810479730368,0.07063650099890705
0.055257813073694706,0.07069738748618115
0.05525765075764681,0.07069749990478158
0.055167521350085735,0.070754513326091
0.055119560409498364,0.07078778580762446
0.055077235447242856,0.0708150547110562
0.05498830118196101,0.07087807753123343
0.054986943723633885,0.07087898374280681
0.054896652000024915,0.07094189023571197
0.05486182456883205,0.0709683692548424
0.054806360276415944,0.07100883011925319
0.05474351919524966,0.07105866097845137
0.05471606855280697,0.07107980614999651
0.054632836525798735,0.07114895270206034
0.054625782649964094,0.07115471370894731
0.054535490926355124,0.0712325203620401
0.05452805174886342,0.07123923860490322
0.05444519920274615,0.07131412041737184
0.05442896873686864,0.07132953032851219
0.05435490747913718,0.0714007348313772
0.0543358004201612,0.07141982205212116
0.05426461575552821,0.07149268420466773
0.054248041383296156,0.07151011377573013
0.05417432985268533,0.07159047691798993
0.05416536119530235,0.0716004054993391
0.05408706288547141,0.07169069140218198
0.05408403812907636,0.0716943051706633
0.05401147978458485,0.07178098312579095
0.05399374640546739,0.07180357406669921
0.05393996198513315,0.07187127484939992
0.05390345468185842,0.07192085059050551
0.05387274459366161,0.0719615665730089
0.05381316295824945,0.07204777589670255
0.05381024249641715,0.07205185247585176
0.053747812986523966,0.07214214419946074
0.05372287705540657,0.07218187504457188
0.053689475143293294,0.07223243592306972
0.053635824794541445,0.07232272764667869
0.0536325853317976,0.07232842190244766
0.0535811765702184,0.07241301937028766
0.05354229360818863,0.07248585737012557
0.0535322226875632,0.07250330527313054
0.0534830090896809,0.0725935969967395
0.05345200188457966,0.07265782882587139
0.05343820042897307,0.07268388872034848
0.05339354315429635,0.07277418044395745
0.05336171016097069,0.0728472432694889
0.05335335663993481,0.07286447216756642
0.05331204615429157,0.0729547580704093
0.05327614115730086,0.07304504979401827
0.05327142425812781,0.07305758914590336
0.05323835425737727,0.07313534151762724
0.053204355175076566,0.07322563324123621
0.05318113253451884,0.07329448449101608
0.053172840730636425,0.07331592496484518
0.05314009129259067,0.07340621086768806
0.05311123207165254,0.07349650259129703
0.05309084081090987,0.0735674540776378
0.05308436926349494,0.073586794314906
0.05305603142657892,0.07367708603851497
0.05303089612938988,0.07376737776212394
0.053008513102568044,0.07385766366496682
0.0530005490873009,0.07389237462889074
0.05298545814312877,0.07394795538857578
0.052963099920230565,0.07403824711218476
0.05294313490593136,0.07412853883579373
0.05292526529580521,0.0742188305594027
0.05291025736369191,0.07430313466746506
0.052908976432743865,0.07430911646224558
0.052890925531970966,0.07439940818585455
0.05287478905338526,0.07448969990946352
0.05286036096825621,0.0745799916330725
0.05284746494649585,0.07467028335668147
0.05283595031095394,0.07476056925952435
0.052825688689656786,0.07485086098313332
0.05281997146084905,0.07490695730492922
0.052815694293036744,0.07494115270674229
0.05280557389835226,0.07503144443035126
0.05279670350254288,0.07512173615396023
0.052788989256346563,0.07521202205680312
0.05278235028071865,0.07530231378041208
0.05277671850093855,0.07539260550402105
0.052772035868903396,0.07548289722763002
0.05276825329884172,0.07557318895123899
0.05276532949142636,0.07566347485408187
0.052763230694641415,0.07575376657769084
0.05276192948427114,0.07584405830129981
0.052761404186886095,0.07593435002490878
0.05276163607300237,0.07602464174851775
0.052762614262679475,0.07611492765136063
0.05276433604704894,0.0762052193749696
0.05276679932918542,0.07629551109857857
0.052770005102721465,0.07638580282218754
0.05277395846456855,0.07647609454579651
0.05277866974595286,0.07656638044863939
0.05278415413495336,0.07665667217224836
0.05279043087849721,0.07674696389585733
0.05279752357035282,0.0768372556194663
0.05280546030785929,0.07692754734307529
0.05281427409288431,0.07701783324591815
0.05281997146084905,0.07707124039529492
0.05282320501112241,0.07710812496952713
0.052831766966067104,0.0771984166931361
0.05284112080711841,0.07728870841674507
0.05285130820457788,0.07737900014035404
0.05286237523278068,0.07746928604319692
0.05287437418282864,0.07755957776680589
0.052887363054554486,0.07764986949041486
0.0529014069506755,0.07774016121402384
0.052910257363691926,0.07779362713220106
0.052915349680491434,0.0778304529376328
0.05292851895933742,0.07792073884047568
0.052942691346531116,0.07801103056408465
0.05295794117243326,0.07810132228769362
0.052974351006847296,0.07819161401130259
0.05299201199594855,0.07828190573491156
0.0530005490873009,0.07832342933655674
0.05300901532292951,0.07837219163775444
0.053025518731305905,0.07846248336136341
0.053043241992490955,0.07855277508497238
0.05306229013493687,0.07864306680858135
0.053082778130664525,0.07873335853219032
0.05309084081090987,0.07876741394328331
0.05310217950100853,0.0788236444350332
0.053121373665219865,0.07891393615864217
0.053141997080612166,0.07900422788225114
0.05316418302025336,0.07909451960586011
0.05318113253451884,0.07915955881727317
0.05318677936791748,0.07918481132946908
0.053207668154128945,0.07927509723231196
0.05323012733107034,0.07936538895592093
0.05325431195728641,0.0794556806795299
0.05327142425812781,0.07951609397827356
0.05327873100739912,0.07954597240313888
0.05330160660024695,0.07963625830598176
0.053326237916610765,0.07972655002959073
0.05335280647662526,0.0798168417531997
0.05336171016097069,0.07984605724880885
0.053377866174132205,0.07990713347680867
0.0534031079375487,0.07999742520041764
0.05343034605693923,0.08008771110326052
0.05345200188457966,0.0801552239898235
0.05345837785454757,0.08017800282686949
0.05348439231962263,0.08026829455047846
0.05351248092806482,0.08035858627408743
0.05354229360818863,0.08044726771801267
0.05354276828110517,0.0804488779976964
0.053569725513068246,0.08053916390053928
0.05359885637140043,0.08062945562414825
0.053630406993672754,0.08071974734775722
0.0536325853317976,0.08072588088633695
0.05365887426123405,0.08081003907136619
0.05368925146456527,0.08090033079497516
0.05372219253275316,0.08099061669781805
0.05372287705540657,0.08099247032381456
0.05375170890161861,0.08108090842142701
0.05378355199099769,0.081171200145036
0.05381316295824945,0.08124930754261495
0.053817260181295894,0.08126149186864495
0.05384819021143759,0.08135178359225392
0.05388174862831943,0.0814420694950968
0.05390345468185842,0.08149738731475129
0.05391566293511745,0.08153236121870577
0.05394836652608968,0.08162265294231474
0.05398391262401103,0.08171294466592371
0.05399374640546739,0.08173721879039028
0.05401760141137534,0.08180323638953269
0.054052351036908676,0.08189352229237556
0.05408403812907636,0.08197005917777325
0.05408913634299717,0.08198381401598454
0.05412323073526631,0.0820741057395935
0.05416033708682093,0.08216439746320248
0.05417432985268533,0.08219725534557112
0.05419627018510863,0.08225468918681145
0.05423277155156977,0.08234497508965434
0.05426461575552821,0.08241832836420042
0.05427123402090089,0.0824352668132633
0.05430725606242917,0.08252555853687227
0.05434652920276643,0.08261585026048124
0.05435490747913718,0.08263467354821849
0.054383580983281964,0.08270614198409021
0.05442242595669561,0.08279642788693309
0.05444519920274615,0.08284672440718095
0.05446156711341701,0.08288671961054206
0.05450008856735728,0.08297701133415103
0.054535490926355124,0.08305394003277194
0.05454106367073189,0.08306730305776
0.05457935640894078,0.08315759478136897
0.05462118286878527,0.08324788068421185
0.054625782649964094,0.08325767047267023
0.05466008872598627,0.08333817240782082
0.05470174357692884,0.08342846413142979
0.05471606855280697,0.08345852041817413
0.054742167106536795,0.08351875585503876
0.054783740991827395,0.08360904757864773
0.054806360276415944,0.08365586145848833
0.05482549303497638,0.08369933348149061
0.05486706091395087,0.08378962520509958
0.054896652000024915,0.08385009153615006
0.05490997244428759,0.08387991692870855
0.05495160573116525,0.08397020865231752
0.054986943723633885,0.08404154932341208
0.05499552565308862,0.0840605003759265
0.05503729002481025,0.08415078627876937
0.055077235447242856,0.08423051369264564
0.05508208186445377,0.08424107800237834
0.05512403493313244,0.08433136972598732
0.055167521350085735,0.08441724280824146
0.055169573477102725,0.08442166144959629
0.055211775987428095,0.08451195317320526
0.055257813073694706,0.08460193927000526
0.05525795392273355,0.08460223907604814
0.05530045537131443,0.0846925307996571
0.055346989174759414,0.08478282252326608
0.05534810479730368,0.08478497641313008
0.055390015198063976,0.08487311424687505
0.055436932791090764,0.08496340597048402
0.05543839652091265,0.08496620751928347
0.05548040544455504,0.0850536918733269
0.05552775769754784,0.08514398359693587
0.05552868824452162,0.08514575052323403
0.05557157736216386,0.08523427532054484
0.0556189741473645,0.08532381534995517
0.055619341130701806,0.08532456704415381
0.05566349174303594,0.08541485876776278
0.05570926587097347,0.08550070714365944
0.05571144975408906,0.08550514467060566
0.05575611356840901,0.08559543639421463
0.05579955759458244,0.08567638255711524
0.05580419054212433,0.0856857281178236
0.05584940383724723,0.08577601984143257
0.05588984931819141,0.08585091783234783
0.05589753252723422,0.08586631156504154
0.0559433304081348,0.08595659746788442
0.05598014104180038,0.08602437880221847
0.05599144586678961,0.08604688919149339
0.056037859737102076,0.08613718091510236
0.05607042694464326,0.08619683846228812
0.05608590129079356,0.08622747263871133
0.05613297069037099,0.0863177643623203
0.05616071866825223,0.0863683415859076
0.056180884511183124,0.08640805026516318
0.05622863979661238,0.08649834198877215
0.0562510103918612,0.08653893746079627
0.056276370049876165,0.08658863371238112
0.05632484445430459,0.0866789254359901
0.05634130211547017,0.08670866658497876
0.05637233993974458,0.08676921715959907
0.05642156715837279,0.08685950306244195
0.05643159383907914,0.08687755241793957
0.056468777036277194,0.08694979478605092
0.05651878897514244,0.08704008650965989
0.05652187974192202,0.08704563045702819
0.05656567188738746,0.08713037823326886
0.05661217146553099,0.0872135785462334
0.05661584791517685,0.08722066413611174
0.05666302113796079,0.08731095585972071
0.05670246318913996,0.08738130091874276
0.05671284783362104,0.08740124758332968
0.056760818493182486,0.08749153930693863
0.05679275491274893,0.08754831945766157
0.056810257792090216,0.08758183103054762
0.056859060311853,0.0876721169333905
0.05688304081559181,0.0877146253252183
0.056908078261016785,0.08776240865699947
0.056957759158191325,0.08785270038060844
0.05697333253920078,0.08788022225603455
0.057006324290430704,0.08794299210421741
0.0570569248772585,0.08803328382782638
0.05706362426280975,0.08804508748580164
0.057105003558980044,0.08812356973066926
0.057153915986418724,0.08820959863054252
0.057156170887526246,0.08821386145427823
0.05720413322698463,0.0883041531778872
0.057244207710027695,0.08837442820910951
0.057254827419325284,0.08839444490149617
0.05730373268002154,0.08848473662510514
0.057334493612870574,0.0885385151822178
0.05735392527228427,0.08857502252794802
0.05740383601661378,0.08866531425155699
0.057424785336479545,0.08870182385221899
0.057453503222256855,0.08875560597516596
0.05750447914600251,0.08884589769877493
0.057515077060088515,0.08886430640633916
0.057553591176690476,0.0889361894223839
0.057605368783697486,0.08902594929832382
0.05760565160031798,0.08902647532522678
0.057654230949405666,0.08911676704883575
0.05769566050730646,0.08918833559203838
0.0577057628035908,0.08920705877244473
0.05775546687010093,0.0892973504960537
0.057785946410149336,0.08934980689068507
0.057806442533316016,0.08938764221966267
0.05785736026465597,0.08947792812250555
0.057876238133758307,0.08951028476701073
0.05790775483886278,0.08956821984611452
0.05795997434150306,0.08965851156972349
0.05796652985736728,0.08966969954663172
0.058009756596808654,0.08974880329333246
0.05805682158097625,0.08982892860985536
0.058062398882571996,0.08983909501694143
0.05811251672075359,0.08992938091978431
0.05814711330458522,0.08998800091312766
0.05816457372589427,0.09001967264339328
0.05821610896769125,0.09010996436700225
0.0582373992074281,0.09014585943859547
0.05826754900628637,0.09020025609061122
0.0583206275562318,0.09029054781422019
0.05832769093103707,0.09030239166665023
0.058371417144767374,0.09038083371706307
0.05841798265464604,0.09045867991695104
0.05842495130757868,0.09047112544067204
0.05847626663351688,0.09056141716428101
0.05850827437825501,0.09061461533894201
0.05852917261060194,0.09065170888788998
0.05858220155434565,0.09074200061149895
0.05859856610186398,0.09076903125742185
0.058634436319094915,0.09083228651434183
0.05868885200470686,0.09092186214803812
0.05868926013521999,0.0909225782379508
0.05874085449334135,0.09101286996155977
0.05877914372831583,0.09107547926926456
0.058795032247263124,0.09110316168516874
0.058848554762076365,0.09119345340877771
0.0588694354519248,0.09122736019068454
0.05890203527891922,0.0912837393116206
0.05895767023467505,0.09137403103522958
0.05895972717553377,0.09137734762300681
0.05901040089124994,0.09146432275883853
0.05905001889914274,0.09152793315586509
0.0590656519258777,0.0915546144824475
0.05912027024122366,0.09164490620605648
0.05914030480198562,0.09167683143232054
0.0591747809885632,0.09173519210889935
0.05923059652559459,0.09182373689548877
0.059231634647001985,0.09182548383250833
0.05928552271975102,0.0919157755561173
0.05932088824920356,0.0919714363805556
0.059341642311031215,0.09200606727972627
0.05939804465278299,0.09209635900333524
0.05941117997281253,0.09211686501194463
0.059453364630277276,0.09218664490617812
0.059501471696421504,0.09226138693243341
0.05951093064652952,0.09227693662978709
0.05956698206807138,0.09236722835339606
0.05959175759926438,0.09240540504180673
0.05962374488766636,0.09245752007700503
0.059682049322873354,0.09254690384981178
0.05968261025113822,0.092547811800614
0.059738590484553974,0.09263809770345688
0.059772341046482325,0.09268940234803912
0.05979664639313514,0.09272838942706585
0.05985568013108295,0.09281868115067482
0.059862632770091295,0.09282916076654472
0.059912844633869144,0.09290897287428379
0.059952924493700266,0.09296906885257271
0.05997204687889594,0.09299926459789276
0.06003143194027137,0.09308955050073564
0.060043210396543145,0.09310706310523592
0.06008972437420337,0.09317984222434461
0.060133502120152116,0.09324458479362907
0.06014994017321317,0.09327013394795358
0.060209959650709265,0.09336042567156255
0.060223793843761086,0.09338071423615017
0.060269239069399835,0.09345071739517152
0.06031408556737006,0.09351613666575134
0.06033033680470029,0.0935410032980144
0.06039125771492667,0.09363129502162337
0.06040437729097903,0.09365027876248581
0.0604513817772952,0.09372158674523234
0.06049466319382191,0.09378389314375185
0.06051323146133548,0.09381187846884131
0.060575318770764726,0.09390217019245028
0.06058495491743088,0.09391593227891121
0.060636156360385884,0.09399245609529316
0.06067524664103985,0.0940480070027231
0.06069863572853752,0.09408274781890213
0.060762147472860295,0.09417303954251109
0.06076553836464882,0.09417782300592369
0.06082355717596179,0.09426333126612008
0.06085583008825779,0.09430864013701826
0.06088653129520333,0.09435362298972905
0.06094611599110067,0.09443688419830469
0.06095093898266179,0.09444390889257193
0.06101354814320823,0.0945342006161809
0.06103640771470964,0.09456593573936095
0.061076883919765,0.09462449233978987
0.06112669943831861,0.09469335022404925
0.06114159473356756,0.09471478406339884
0.061206082717757425,0.09480506996624172
0.06121699116192758,0.094820061939796
0.0612696314316802,0.09489536168985069
0.06130728288553655,0.09494690768978796
0.061334497447354246,0.09498565341345966
0.06139756878837943,0.09507168800553327
0.06140057284938793,0.09507594513706863
0.061464646350802336,0.0951662368606776
0.0614878605119884,0.0951977577309525
0.06152951520014551,0.09525652276352048
0.06157815223559737,0.09532236332291746
0.06159555001900784,0.09534681448712945
0.06166175809501202,0.09543710621073842
0.06166844395920634,0.09544612667602144
0.06172645513556589,0.09552739793434739
0.06175873568281531,0.09557084511172029
0.06179227299194849,0.09561768965795636
0.06184902158565819,0.09569390641005296
0.061859122773966796,0.09570797556079924
0.06192502482923499,0.09579826728440821
0.06193931330926716,0.09581742615763197
0.06199044183050348,0.09588855900801718
0.062029605032876134,0.0959410018583357
0.06205685786273017,0.09597885073162615
0.062119896756485105,0.09606318168239739
0.06212419467820587,0.09606914245523512
0.062189664829060465,0.096159428358078
0.062210188480094075,0.09618689226486013
0.062255439672298206,0.09624972008168697
0.062300474382936954,0.09630998347053617
0.06232210991412991,0.09634001180529594
0.062389433361455165,0.09643030352890491
0.062390766106545925,0.09643209005009495
0.062454360046345324,0.09652059525251387
0.062481057830154896,0.09655641319484692
0.06252016478392487,0.09661088115535676
0.06257134955376387,0.09667964645136613
0.062586784166413,0.09670117287896574
0.06265301882938525,0.09679146460257472
0.06266164127737284,0.09680309446499961
0.06271774607564302,0.09688175632618368
0.06275192718021572,0.09692797094758317
0.06278328898362642,0.09697204804979265
0.06284221890382469,0.09705193648397326
0.06284959561396565,0.09706233395263553
0.06291419319388565,0.0971526256762445
0.06293251062743366,0.09717761122859121
0.06297848712323313,0.09724291739985347
0.06302280235104263,0.09730359630836333
0.06304356453836056,0.09733320912346244
0.06310881157270383,0.09742350084707141
0.0631130940746516,0.09742940872555014
0.06317170721642408,0.09751378674991429
0.06320337997749448,0.09755769756171537
0.06323543003755577,0.09760407847352326
0.06329367170110345,0.09768524799544576
0.06329994325574784,0.09769437601789832
0.06336232527231664,0.09778465609997511
0.06338396342471242,0.09781509383002675
0.06342462731994815,0.09787494782358408
0.06347425514832139,0.09794518602462901
0.06348778910973947,0.09796523954719305
0.06354979683443066,0.09805553127080202
0.06356454687193036,0.09807662449323924
0.06361066914762446,0.09814582299441099
0.06365483277477324,0.09820941818574086
0.06367249591566346,0.09823611471801996
0.06373370327892636,0.09832640644162893
0.06374512449838222,0.0983430350846411
0.06379322297201508,0.0984166981652379
0.06383541622199118,0.09847858847532158
0.0638538127292796,0.09850698988884687
0.0639138196031024,0.09859726997092366
0.06392570794560015,0.09861490914523498
0.0639721321592435,0.09868756169453263
0.06401599966920912,0.09875316028393195
0.06403164574583174,0.0987778534181416
0.06409009737771537,0.09886814514175057
0.064106285572052,0.09889263334094457
0.06414742161683575,0.09895843686535954
0.06419657729566097,0.0990333849191181
0.06420608840419191,0.09904872858896852
0.06426271015283047,0.09913902031257749
0.06428686901926994,0.09917626502999634
0.06431932490091491,0.09922931203618646
0.06437716074287891,0.09931917734135962
0.06437741948409496,0.09931960375979543
0.06443200232135159,0.0994098954834044
0.0644674466457218,0.09946553209447671
0.0644882186093128,0.09950017556548119
0.0645441260118774,0.09959046728909016
0.06455773836933076,0.09961203886429693
0.0645984785706661,0.09968075901269913
0.06464803009293973,0.09975983960209506
0.06465462850070325,0.0997710507363081
0.06470823749462967,0.09986134245991707
0.0647383218165487,0.09990974059848134
0.06476274435567005,0.09995163418352604
0.06481756477273275,0.10004192590713501
0.06482861354015768,0.10005982304454748
0.0648704676499261,0.10013221763074398
0.06491889944300056,0.10021112156917553
0.06492544671062289,0.10022250935435295
0.06497790613305562,0.10031280107796192
0.06500919116660953,0.10036401074025672
0.06503152143203592,0.10040308116003871
0.06508519292190126,0.10049337288364768
0.0650994828902185,0.1005168493715196
0.06513749451662944,0.10058366460725665
0.06518977461382747,0.10066988357059017
0.0651920836310344,0.10067395633086562
0.06524352020372724,0.10076424805447459
0.06528006633743644,0.10082459358520299
0.06529701012954157,0.10085453977808356
0.06534977039713324,0.10094483150169253
0.06537035224027932,0.10097880887656455
0.06540221013390146,0.1010351232253015
0.06545645031126934,0.10112541494891047
0.06546064396388829,0.10113232494138469
0.06550788537979123,0.10121570667251945
0.06555093568749726,0.10128668612748798
0.0655618724495378,0.10130598675459623
0.06561424644744515,0.1013962784782052
0.06564122741110623,0.10144057916061666
0.06566739555715681,0.10148657020181417
0.06572153288707025,0.10157686192542315
0.0657315191347152,0.10159316360643278
0.06577386699555675,0.10166715364903212
0.06582180503755808,0.1017452904797623
0.06582878085385199,0.10175744537264109
0.06588154817585332,0.10184773709625006
0.06591209676116705,0.10189711911447089
0.0659357785727105,0.10193802881985903
0.06599073348543738,0.102028320543468
0.06600238848477602,0.10204697988574075
0.06604428311250568,0.10211861226707697
0.06609268020838499,0.1021957837218339
0.0661003882442903,0.10220889234915376
0.0661546166567639,0.10229918407276273
0.06618297193199396,0.10234386775705263
0.06621012999611645,0.1023894757963717
0.06626714337601511,0.10247976751998067
0.06627325783483684,0.10248927689171304
0.06632205741973185,0.10257005924358964
0.06636354955844581,0.10263419144504864
0.06637947468194978,0.10266035096719861
0.06643660174656421,0.10275064269080758
0.06645384128205478,0.10277688398935111
0.066493487714754,0.10284093441441655
0.06654413300566375,0.1029174542463433
0.0665527364184367,0.10293122613802552
0.06661059602994471,0.10302151786163449
0.06663442472927272,0.10305689927747345
0.06666937622303935,0.10311179794371128
0.0667247106321156,0.10319326449988842
0.06673038883539209,0.10320208966732025
0.06678969158324544,0.10329238139092922
0.06681500235572457,0.10332893705087341
0.06685031091378543,0.10338267311453819
0.06690529407933354,0.10346129918946889
0.06691305174272416,0.10347296483814716
0.0669746353085764,0.10356325656175613
0.06699558580294251,0.1035925971854022
0.0670370641576558,0.1036535482853651
0.06708587752655149,0.10372115345619365
0.0671015223062727,0.10374384000897408
0.06716640233548773,0.10383413173258305
0.06717616342939436,0.10384735046585171
0.06723066606895313,0.10392442345619202
0.06726645515300333,0.1039722880061115
0.06729689601685569,0.1040147035382688
0.0673567468766123,0.1040937416774568
0.06736494617146539,0.10410499526187778
0.06743257416094581,0.10419528698548675
0.06744703860022128,0.104213921694926
0.06750071750001364,0.10428557870909572
0.06753733032383025,0.10433209450554405
0.06757066737688767,0.10437587043270469
0.06762761622667313,0.10444719070691309
0.06764231375932189,0.10446616215631366
0.06771516898168223,0.10455645387992263
0.06771790795028211,0.10455979293158812
0.06778735754656517,0.1046467456035316
0.06780819967389107,0.10467176135197571
0.06786130537768355,0.10473703732714057
0.06789849139750004,0.10478095821528405
0.067936941057,0.10482732905074954
0.06798878312110901,0.10488754556357777
0.0680142063403287,0.10491760913282633
0.06807906902395189,0.10499168707916841
0.06809305911948674,0.1050079008564353
0.06816936074756086,0.10509351557898207
0.06817348117830287,0.10509819258004427
0.06825478335084977,0.10518848430365327
0.06825965247116984,0.10519378189817671
0.06833726023242741,0.10527877602726221
0.0683499441947788,0.10529231927917158
0.06842160351578318,0.10536906775087118
0.06844023591838776,0.10538858137943022
0.06850785268616023,0.10545935947448015
0.06853052182123066,0.10548263471534965
0.06859608173768661,0.10554965119808912
0.06862081354483962,0.10557452858911771
0.06868638332336552,0.1056399429216981
0.06871110526844859,0.10566428991756857
0.06877888153008792,0.10573022300377488
0.06880139699205756,0.10575192579287886
0.06887373703960789,0.10582051472738385
0.06889168871566653,0.10583743855550212
0.06897114740118716,0.10591080645099282
0.06898197461850943,0.1059207842021868
0.06907137335572765,0.10600109817460182
0.06907226634211838,0.10600190199433075
0.06916255806572735,0.10608220201896712
0.06917320815522138,0.10609138989821076
0.06925284978933632,0.10616058578312598
0.06927803828175501,0.10618168162181973
0.0693431415129453,0.10623683069508846
0.06938639928216016,0.1062719733454287
0.06943342741578817,0.10631079045951468
0.0694988156055357,0.10636226506903768
0.06952371913939714,0.10638227739869152
0.06961401086300611,0.10645127991261354
0.06961571275693415,0.10645255679264665
0.06970430258661509,0.1065208066694183
0.06973470187588196,0.10654284851625562
0.06979459431022406,0.10658766964188789
0.06985953764477786,0.1066331285983324
0.06988488021306694,0.1066515428816656
0.0699751719366759,0.10671381546069757
0.06998967227683507,0.10672342032194138
0.07006546366028488,0.10677588106039691
0.07012480576061922,0.10681371204555035
0.07015575538389385,0.10683445659684246
0.07024604710750282,0.10689141607991247
0.07026704168024564,0.10690400376915932
0.0703363330103457,0.10694801214901324
0.07041682138095205,0.10699429549276829
0.07042662473395467,0.10700030775642332
0.07051691645756364,0.10705377092742373
0.07057430365544709,0.10708458721637726
0.07060720818117261,0.10710359077112444
0.07069749990478158,0.1071524776566184
0.07074239987589105,0.10717487893998623
0.07078778580762446,0.10719944953270963
0.07087807753123343,0.10724458399890878
0.07092275015722639,0.1072651706635952
0.0709683692548424,0.10728819841187194
0.07105866097845137,0.10733026657736983
0.07111822580813836,0.10735546238720417
0.07114895270206034,0.10736984246763226
0.07123923860490322,0.10740942361749924
0.07132953032851219,0.10744435942064243
0.07133329628772868,0.10744575411081314
0.07141982205212116,0.10748163972064999
0.07151011377573013,0.10751485816919962
0.07157364767940398,0.10753603419288993
0.07160040549933912,0.10754613887683272
0.07169069140218198,0.10757800176044008
0.07178098312579095,0.10760625386361719
0.07185222906924461,0.1076263259164989
0.07187127484939992,0.10763249019736339
0.0719615665730089,0.10765977936812647
0.07205185247585177,0.10768398845438433
0.07214214419946074,0.10770548288903145
0.0721937359325718,0.10771661764010787
0.07223243592306972,0.10772637897918634
0.07232272764667869,0.10774711311497173
0.07241301937028766,0.10776542482802744
0.07250330527313054,0.10778156468607314
0.0725935969967395,0.10779574793244695
0.07267455611354634,0.10780690936371684
0.07268388872034848,0.10780844467168853
0.07277418044395745,0.10782168567492435
0.07286447216756642,0.10783307633334639
0.0729547580704093,0.10784277434622651
0.07304504979401827,0.10785091919145123
0.07313534151762724,0.10785763747204226
0.07322563324123621,0.10786304648681354
0.07331592496484518,0.10786725976235016
0.07340621086768806,0.10787039156662372
0.07349650259129703,0.10787256405015103
0.073586794314906,0.1078739162785897
0.07367708603851497,0.10787460888994202
0.07376737776212394,0.10787480590983985
0.07385766366496682,0.10787472673782798
0.07394795538857579,0.1078746788778984
0.07403824711218476,0.10787502556185483
0.07412853883579373,0.10787626320902341
0.0742188305594027,0.10787908949000691
0.07430911646224558,0.10788436649138344
0.07439940818585455,0.10789333298814971
0.0744246794123636,0.10789720108732581
0.07448969990946352,0.10791065952278943
0.0745799916330725,0.10793997609672808
0.07467028335668147,0.1079866885347576
0.07467138539597973,0.10798749281093478
0.07474725192613249,0.10807778453454375
0.07476056925952435,0.10811006166854427
0.07477774253793629,0.10816807625815272
0.0747856538646416,0.1082583679817617
0.07478104770367659,0.10834865970537066
0.07476872367029537,0.10843893978744745
0.07476056925952435,0.10848043561186409
0.07475015931626551,0.10852923151105642
0.07472718297511524,0.1086195232346654
0.07470306477111863,0.10870981495827436
0.07467891269244138,0.10880010668188334
0.07467028335668147,0.10883168306564876
0.07465253589230604,0.1088903984054923
0.07462588215222857,0.10898069012910128
0.07460095724224977,0.10907098185271025
0.0745799916330725,0.10915259048596848
0.07457748143459163,0.10916127357631925
0.07455205262677751,0.10925156529992819
0.07452895534333819,0.10934184538200498
0.074508108083341,0.10943213710561395
0.07448969990946352,0.10952090316071739
0.07448933580493791,0.10952242882922295
0.07446906845181159,0.10961272055283189
0.07445111131471727,0.10970301227644086
0.07443530935902506,0.10979330400004983
0.07442151563857653,0.1098835957236588
0.07440959460669695,0.10997388744726777
0.07439942470652929,0.11006417917087674
0.07439940818585455,0.11006434952559302
0.07438897052496488,0.11015447089448571
0.07438041437165557,0.1102447509765625
0.07437366379689606,0.11033504270017147
0.07436863919886766,0.11042533442378044
0.07436527898865394,0.11051562614738941
0.07436353792703203,0.11060591787099838
0.07436338513100099,0.11069620959460735
0.07436480910746116,0.11078650131821632
0.07436781883866905,0.1108767930418253
0.074372435325373,0.11096708476543427
0.07437869450675247,0.11105737648904324
0.07438665303834055,0.11114765657112002
0.07439638659936032,0.111237948294729
0.07439940818585455,0.11126191366967174
0.07440635830364559,0.11132824001833797
0.07441734668503554,0.11141853174194694
0.07443003315554084,0.1115088234655559
0.0744445477821828,0.11159911518916488
0.07446104358551668,0.11168940691277385
0.07447970000636878,0.11177969863638282
0.07448969990946352,0.1118237141531401
0.07449865912774846,0.11186999035999179
0.07451782313500167,0.11196028208360076
0.0745392724157877,0.11205056216567755
0.07456325915540699,0.11214085388928652
0.0745799916330725,0.11219846650731104
0.07458821644322448,0.11223114561289549
0.07461261160228025,0.11232143733650446
0.07463980311707882,0.11241172906011343
0.07467013825934066,0.1125020207837224
0.07467028335668148,0.11250243625828753
0.0746978713506603,0.11259231250733137
0.07472873241691047,0.11268260423094034
0.07476056925952435,0.11276655293842018
0.07476270542880396,0.11277289595454931
0.07479428464131681,0.11286318767815828
0.07482949537158999,0.11295346776023507
0.07485086098313332,0.11300436603604298
0.07486568921564771,0.11304375948384404
0.07490189960491292,0.11313405120745301
0.07494115270674229,0.11322186100992311
0.07494215569918979,0.11322434293106198
0.07497959647191203,0.11331463465467095
0.07502144080030562,0.11340492637827992
0.07503144443035126,0.11342564780695628
0.07506203162638853,0.1134952181018889
0.0751055250724028,0.11358550982549787
0.07512173615396023,0.11361749461905377
0.07514881732373682,0.11367580154910684
0.07519423257993724,0.11376608163118362
0.07521202205680311,0.11379967627696706
0.07523969214337643,0.1138563733547926
0.07528732155273156,0.11394666507840157
0.07530231378041208,0.11397387803392749
0.07533449770942216,0.11403695680201054
0.07538463878285429,0.1141272485256195
0.07539260550402105,0.11414120370716496
0.07543313920852002,0.11421754024922848
0.07548289722763002,0.1143028706957208
0.07548559978314558,0.11430783197283745
0.07553558696282948,0.11439812369644642
0.07557318895123899,0.11446069802566576
0.07558879883047241,0.11448841542005539
0.07564185884066675,0.11457870714366436
0.07566347485408187,0.11461372050088305
0.07569554768053718,0.11466898722574115
0.07575203001232586,0.11475927894935015
0.07575376657769085,0.1147620249593353
0.07580593410354214,0.11484957067295909
0.07584405830129981,0.11490896836438846
0.07586279691777183,0.11493986239656806
0.07592007166430138,0.11503015412017703
0.07593435002490878,0.11505195604402982
0.07597681338602479,0.115120445843786
0.07602464174851775,0.11519256887143757
0.07603607460685317,0.11521073756739497
0.07609450077048831,0.11530102929100394
0.07611492765136063,0.1153313205053137
0.07615337373985062,0.11539132101461291
0.0762052193749696,0.11546739623614001
0.07621444311757333,0.11548161273822188
0.0762743347010408,0.11557189282029867
0.07629551109857857,0.11560253119145358
0.07633479561946388,0.11566218454390764
0.07638580282218754,0.11573533476549466
0.0763972100248053,0.11575247626751661
0.07645884397085809,0.11584276799112558
0.07647609454579651,0.11586721290054454
0.07652046213130234,0.11593305971473455
0.07656638044863939,0.11599764739618659
0.07658385506569088,0.11602335143834352
0.07664751498572803,0.1161136431619525
0.07665667217224836,0.11612638874434289
0.07670996350546348,0.11620393488556147
0.07674696389585733,0.11625510099357476
0.07677405906913251,0.11629422660917044
0.0768372556194663,0.1163810847342684
0.07683965079977656,0.11638451833277941
0.07690308245401165,0.1164747984148562
0.07692754734307528,0.1165081161208999
0.0769676618211899,0.11656509013846517
0.07701783324591815,0.11663304068663914
0.07703366863673373,0.11665538186207414
0.07709978674870763,0.11674567358568311
0.07710812496952711,0.1167568658259388
0.07716470473952802,0.11683596530929208
0.0771984166931361,0.11688097587274034
0.07723101076590404,0.11692625703290105
0.07728870841674507,0.117002890146189
0.07729860134822941,0.11701654875651002
0.0773654365724759,0.11710684048011896
0.07737900014035404,0.11712469155911204
0.07743196413214179,0.11719713220372796
0.07746928604319692,0.11724599397223658
0.07749977029211622,0.11728742392733693
0.07755957776680589,0.11736528995735075
0.07756877152802381,0.11737770400941372
0.07763705483112984,0.11746799573302269
0.07764986949041486,0.11748451583476821
0.07770507531712968,0.11755828745663166
0.07774016121402383,0.11760326021769939
0.07777430484546582,0.11764857918024063
0.0778304529376328,0.11772012950758554
0.07784466994821128,0.1177388709038496
0.0779153295658347,0.11782916262745857
0.07792073884047566,0.11783597871443266
0.07798483852895918,0.11791945435106754
0.07801103056408465,0.11795224531561199
0.07805551846525001,0.11800974607467651
0.07810132228769362,0.11806671215411266
0.078127307374283,0.11810003779828548
0.07819161401130259,0.11817947191546706
0.07820014830103031,0.11819032952189445
0.07827268006006054,0.11828060960397122
0.07828190573491156,0.11829185493717057
0.07834494244972612,0.11837090132758021
0.07837219163775444,0.11840386923883757
0.0784183130497257,0.11846119305118918
0.07846248336136341,0.11851421590760298
0.07849274343659311,0.11855148477479815
0.07855277508497238,0.11862296999956001
0.07856818951111745,0.11864177649840713
0.07864306680858135,0.11873020121083418
0.07864461205362729,0.1187320682220161
0.07872011810621868,0.11882235994562507
0.07873335853219032,0.11883774793679279
0.07879646209767396,0.11891265166923404
0.0788236444350332,0.11894395851717449
0.07887387242346802,0.11900294339284301
0.07891393615864217,0.11904865089430963
0.0789523220867985,0.11909323511645198
0.07900422788225114,0.11915187168339898
0.07903178744683274,0.11918351519852877
0.07909451960586011,0.11925368220385359
0.07911225192051055,0.11927380692213774
0.07918481132946908,0.1193541271053429
0.07919370427071813,0.11936409864574671
0.07927509723231196,0.11945324091958381
0.07927613536345902,0.11945439036935568
0.0793586221112551,0.11954468209296462
0.07936538895592093,0.11955194659378715
0.07944210640493965,0.11963497381657362
0.0794556806795299,0.11964937736229689
0.07952676928837425,0.11972526554018259
0.07954597240313888,0.11974539755406664
0.07961263043520155,0.11981555726379156
0.07963625830598176,0.11984002268568207
0.07969972875336695,0.11990584898740053
0.07972655002959073,0.11993326328784348
0.07978810667327577,0.1199961407110095
0.0798168417531997,0.12002511802810382
0.07987781957331383,0.12008642079308629
0.07990713347680867,0.12011557962121094
0.07996893784893311,0.12017671251669526
0.07999742520041765,0.12020464646434265
0.08006154479594321,0.12026700424030423
0.08008771110326052,0.12029228574594775
0.08015575343016713,0.1203572959639132
0.08017800282686949,0.12037846328194061
0.08025169254757188,0.12044758768752217
0.08026829455047846,0.12046313202543565
0.08034951624928384,0.12053787941113114
0.08035858627408743,0.12054623199664151
0.0804488779976964,0.12062775484007454
0.0804493425458169,0.12062817113474011
0.08053916390053928,0.12070895949332461
0.08054999695322333,0.12071846285834908
0.08062945562414825,0.12078862486498354
0.0806529152366201,0.12080875458195806
0.08071974734775722,0.12086665162169158
0.08075838239333985,0.12089904630556703
0.08081003907136619,0.12094291168457119
0.08086675213209911,0.12098932638764381
0.08090033079497516,0.1210172615493941
0.08097844719846398,0.12107961811125278
0.08099061669781804,0.12108952806944989
0.08108090842142701,0.12116105018464718
0.08109242687022711,0.12116990983486176
0.08117120014503598,0.12123198295881697
0.08120893579346145,0.12126020155847073
0.08126149186864495,0.12130063744402345
0.08133015039107888,0.1213504932820797
0.08135178359225392,0.12136672936048465
0.0814420694950968,0.1214316166666749
0.08145527252473733,0.12144078500568867
0.08153236121870577,0.12149640414333071
0.08158396493532555,0.12153107672929764
0.08162265294231474,0.12155822871328975
0.08171294466592371,0.12161738872456097
0.0817191791646602,0.12162136845290661
0.08180323638953269,0.1216777574271001
0.08185834013583662,0.12171166017651558
0.08189352229237556,0.12173454543068958
0.08198381401598454,0.12178958644069697
0.08200511184264571,0.12180194025859237
0.0820741057395935,0.121844566078043
0.08215972283012168,0.12189223198220134
0.08216439746320248,0.12189502312942024
0.08225468918681145,0.12194744991993732
0.0823220566122,0.12198252370581031
0.08234497508965433,0.1219954279795756
0.0824352668132633,0.1220436815561915
0.08249547518419462,0.12207281542941928
0.08252555853687227,0.12208870111175094
0.08261585026048124,0.12213351198011108
0.08268208440138332,0.12216310715302825
0.08270614198409021,0.12217495292947053
0.08279642788693309,0.12221694603930808
0.08288540212596378,0.12225339887663722
0.08288671961054206,0.12225399995331543
0.08297701133415103,0.1222937183754966
0.08306730305776,0.1223287175741842
0.0831091461928854,0.12234369060024619
0.08315759478136897,0.12236324504590326
0.08324788068421185,0.12239669898404233
0.08333817240782082,0.12242630844231711
0.08336324667205783,0.12243398232385516
0.08342846413142979,0.1224568096009905
0.08351875585503876,0.12248536363171517
0.08360904757864773,0.12251069414818819
0.08366221985268571,0.12252427404746413
0.08369933348149061,0.1225352775774067
0.08378962520509958,0.12255986764854962
0.08387991692870855,0.1225816756065375
0.08397020865231752,0.12260103385608946
0.0840406198657706,0.1226145657710731
0.08406050037592648,0.12261908113322989
0.08415078627876937,0.12263785758620206
0.08424107800237834,0.12265444624136781
0.08433136972598732,0.12266908816463361
0.08442166144959629,0.12268199615526011
0.08451195317320526,0.12269335981174562
0.08460223907604814,0.12270335219695591
0.08461741595879899,0.12270484585314989
0.08469253079965709,0.1227138170180948
0.08478282252326608,0.12272329708019178
0.08487311424687505,0.12273164479984901
0.08496340597048402,0.1227390678589507
0.0850536918733269,0.12274578976197198
0.08514398359693587,0.12275206065850268
0.08523427532054484,0.12275817058741059
0.08532456704415381,0.12276446511508185
0.08541485876776278,0.12277136709040344
0.08550514467060566,0.12277940468411833
0.08559543639421463,0.1227892497610899
0.08563859798147815,0.12279513757675886
0.0856857281178236,0.12280338780397052
0.08577601984143257,0.12282380588236994
0.08586631156504154,0.12285113248249516
0.08595007161703921,0.12288542930036783
0.08595659746788442,0.12288909087040105
0.08604688919149339,0.12295628018702894
0.08606645475121444,0.1229757210239768
0.08612574009531039,0.12306601274758577
0.08613718091510236,0.12309559060016773
0.08615547161500967,0.12315630447119474
0.086168540152799,0.12324659619480371
0.08617145695036628,0.12333688791841269
0.08616749910499183,0.12342717964202166
0.08615899606515698,0.12351747136563063
0.08614761928033632,0.12360775144770741
0.08613718091510236,0.12367919533279334
0.08613409894129534,0.12369804317131636
0.08611775831744489,0.12378833489492536
0.08610115651878286,0.12387862661853433
0.0860847683834273,0.1239689183421433
0.08606890714401183,0.12405921006575227
0.08605376581665822,0.12414950178936124
0.08604688919149339,0.12419205271492384
0.08603808684634952,0.12423979351297021
0.08602218680847516,0.12433008523657918
0.08600733058765891,0.12442037696018815
0.08599348170613241,0.12451065704226494
0.08598057786080109,0.12460094876587391
0.085968539098473,0.12469124048948288
0.08595727390408905,0.12478153221309185
0.08595659746788442,0.12478717039448645
0.08594480791500235,0.12487182393670082
0.08593290472859082,0.12496211566030979
0.08592156904549562,0.12505240738391876
0.08591067733422693,0.12514269910752773
0.08590010866668431,0.1252329908311367
0.08588974553457032,0.12532328255474567
0.0858794764925437,0.12541356263682246
0.08586919779195885,0.12550385436043143
0.08586631156504154,0.12552856645721686
0.08585737824266015,0.1255941460840404
0.08584480103498665,0.12568443780764937
0.08583193975994405,0.12577472953125834
0.08581872908346637,0.12586502125486732
0.08580512189329557,0.12595531297847629
0.08579108846456653,0.12604560470208526
0.08577661806074972,0.12613589642569423
0.08577601984143257,0.12613941531413772
0.08575900375769603,0.1262261881493032
0.08574084490254642,0.12631646823137999
0.08572230880821796,0.12640675995498896
0.08570346239734866,0.12649705167859793
0.0856857281178236,0.12658073800314
0.08568412642425935,0.1265873434022069
0.0856612754774187,0.12667763512581587
0.08563843455913786,0.12676792684942484
0.08561571404718207,0.1268582185730338
0.08559543639421463,0.12693921554719015
0.08559279545073625,0.12694851029664275
0.08556644576719993,0.12703880202025175
0.08554068124178378,0.12712909374386072
0.08551559330054502,0.1272193738259375
0.08550514467060566,0.12725693992434056
0.08548860501590175,0.12730966554954648
0.08546066819872067,0.12739995727315545
0.0854338485005128,0.12749024899676442
0.08541485876776278,0.12755601254298557
0.08540687948525919,0.1275805407203734
0.0853776816235977,0.12767083244398236
0.08534996752542712,0.12776112416759133
0.08532456704415381,0.12784830469833303
0.08532354513602104,0.1278514158912003
0.08529387956455443,0.12794170761480927
0.08526596340026908,0.12803199933841825
0.0852397255384542,0.12812227942049503
0.08523427532054484,0.12814133917828813
0.08521127383061397,0.128212571144104
0.0851836453292471,0.12830286286771297
0.08515782633467482,0.12839315459132195
0.08514398359693587,0.12844367360621284
0.08513161764009392,0.12848344631493092
0.08510457406279176,0.1285737380385399
0.08507940371434854,0.12866402976214886
0.08505597694999702,0.12875432148575783
0.0850536918733269,0.128763323078828
0.08503013647581675,0.1288446132093668
0.08500571048785845,0.1289348932914436
0.08498303653477624,0.12902518501505256
0.08496340597048402,0.12910905919684723
0.08496167780453864,0.12911547673866153
0.08493799328092938,0.1292057684622705
0.08491604788735216,0.12929606018587947
0.08489570794946992,0.12938635190948844
0.08487684841006089,0.1294766436330974
0.08487311424687505,0.12949522802063484
0.084856379633101,0.12956693535670638
0.08483668491314274,0.12965722708031535
0.08481845553334633,0.12974751880392432
0.08480157898714277,0.1298377988860011
0.08478595180364339,0.12992809060961008
0.08478282252326608,0.12994702851714673
0.08476897313052092,0.13001838233321905
0.08475264452575276,0.13010867405682802
0.08473756340267391,0.130198965780437
0.08472363998973904,0.13028925750404596
0.08471079216848258,0.13037954922765493
0.0846989450082856,0.1304698409512639
0.0846925307996571,0.13052225963914124
0.08468701217485688,0.13056013267487288
0.08467471252880919,0.13065042439848185
0.08466343536641209,0.13074070448055863
0.0846531170655894,0.1308309962041676
0.08464369991377814,0.13092128792777658
0.08463513200710591,0.13101157965138555
0.08462736676106832,0.13110187137499452
0.08462036233453145,0.1311921630986035
0.08461408173357478,0.13128245482221246
0.08460849138826398,0.13137274654582143
0.08460356254624393,0.1314630382694304
0.08460223907604814,0.1314906345414601
0.0845985804987712,0.13155332999303937
0.08459404939577116,0.13164361007511616
0.08459025164027023,0.13173390179872513
0.08458716620151929,0.13182419352233413
0.08458477489895808,0.13191448524594307
0.08458306414832767,0.13200477696955204
0.08458202507730637,0.132095068693161
0.08458164662029778,0.13218536041676995
0.08458192268950027,0.13227565214037895
0.08458285410935992,0.13236594386398792
0.0845844422696154,0.1324562355875969
0.08458669214776748,0.13254651566967368
0.08458961159864939,0.13263680739328265
0.08459321141225946,0.13272709911689162
0.08459750681393485,0.1328173908405006
0.08460223907604814,0.1329027454887105
0.08460246285224639,0.13290768256410956
0.08460710722576838,0.13299797428771853
0.08461235890005037,0.1330882660113275
0.08461824010501422,0.13317855773493648
0.08462477647239881,0.13326884945854545
0.08463199716384398,0.13335914118215442
0.08463993618868754,0.1334494212642312
0.08464863182570956,0.13353971298784018
0.08465812722301039,0.13363000471144915
0.08466847160386157,0.13372029643505812
0.0846797202527336,0.1338105881586671
0.08469193498030624,0.13390087988227606
0.0846925307996571,0.13390505081516024
0.08470274842768276,0.13399117160588503
0.08471431167558308,0.134081463329494
0.08472680451541031,0.13417175505310297
0.08474030104735449,0.13426204677671194
0.0847548845561055,0.13435232685878873
0.08477064906333301,0.1344426185823977
0.08478282252326608,0.13450776454713045
0.08478676388118357,0.13453291030600667
0.08480163904864217,0.13462320202961564
0.08481769021316138,0.1347134937532246
0.08483503128789328,0.13480378547683358
0.08485379158185392,0.13489407720044252
0.08487311424687505,0.13498010402653468
0.08487392453578961,0.13498436892405152
0.08489171231331637,0.1350746606476605
0.08491095376193131,0.13516495237126946
0.08493181002805561,0.13525523245334625
0.0849544644110215,0.13534552417695522
0.08496340597048402,0.13537938628814303
0.08497609963464461,0.1354358159005642
0.08499772811150676,0.13552610762417316
0.08502125686629788,0.13561639934778214
0.08504692279909697,0.1357066910713911
0.0850536918733269,0.13572947765753465
0.08507089570393435,0.13579698279500008
0.08509562918187613,0.13588727451860905
0.08512268240087996,0.13597756624221802
0.08514398359693587,0.13604353498926053
0.08515076869556587,0.136067857965827
0.08517709897221787,0.13615813804790378
0.08520600002731574,0.13624842977151275
0.08523427532054484,0.13632922318095328
0.08523716646365177,0.13633872149512172
0.08526558156515622,0.1364290132187307
0.08529691143086056,0.13651930494233966
0.08532456704415381,0.13659237565669166
0.08533027246580249,0.13660959666594863
0.08536139946093073,0.1366998883895576
0.08539591488213974,0.13679018011316657
0.08541485876776278,0.13683654209169763
0.08543066960761536,0.13688047183677554
0.08546534296779745,0.13697075191885233
0.08550406022770228,0.1370610436424613
0.08550514467060566,0.13706350537656778
0.08553944453026331,0.13715133536607027
0.08557882370478709,0.1372416270896792
0.08559543639421462,0.1372774889235081
0.08561793798706523,0.1373319188132882
0.0856584012538796,0.13742221053689718
0.0856857281178236,0.1374783106054574
0.08570069123760489,0.13751250226050615
0.0857427082888744,0.13760279398411512
0.08577601984143257,0.13766782148347273
0.08578772538287383,0.1376930857077241
0.0858318348162776,0.13778337743133307
0.08586631156504154,0.13784735404341986
0.08587921812628516,0.13787365751340985
0.08592605508963432,0.13796394923701882
0.08595659746788442,0.1380178290509573
0.0859755233308988,0.1380542409606278
0.0860258765271647,0.13814453268423676
0.0860468891914934,0.13817975311554279
0.08607722775226963,0.13823482440784574
0.08613207937640678,0.1383251161314547
0.08613718091510236,0.13833323906260142
0.08618518677514109,0.13841540785506368
0.08622747263871133,0.13848078708256967
0.08624256317364634,0.13850569957867265
0.08630064823573017,0.13859599130228162
0.0863177643623203,0.13862110563869057
0.08635969164683256,0.1386862830258906
0.08640805026516318,0.13875508828354385
0.08642239682481137,0.13877656310796738
0.08648630197223277,0.13886685483157635
0.08649834198877215,0.1388830970493497
0.08655096474813201,0.13895714655518532
0.08658863371238112,0.13900635455017038
0.08661899942603558,0.1390474382787943
0.0866789254359901,0.1391231863583167
0.08669011537889834,0.13913773000240326
0.08676312445358138,0.13922802172601223
0.08676921715959907,0.13923531135268555
0.08683735762880129,0.1393183134496212
0.08685950306244195,0.13934391386737469
0.08691490103130085,0.13940860517323017
0.08694979478605092,0.13944754222671094
0.08699571216834869,0.13949889689683914
0.08704008650965989,0.13954665580973247
0.08707983609730348,0.1395891886204481
0.08713037823326886,0.13964160234027248
0.08716741083805656,0.1396794687025249
0.08722066413611174,0.13973264989598688
0.0872586829749739,0.13976976042613387
0.08731095585972071,0.13981997163692775
0.08735402415304883,0.13986005214974284
0.08740124758332968,0.13990364546966422
0.0874539451220831,0.1399503438733518
0.08749153930693865,0.13998366443724938
0.0875591421308116,0.14004063559696078
0.08758183103054762,0.14005992527840758
0.08767053446741137,0.14013092732056975
0.0876721169333905,0.14013221667618408
0.08776240865699947,0.1402037148749339
0.08778617782068755,0.14022121904417872
0.08785270038060844,0.14027170406509076
0.08790986374161873,0.1403115107677877
0.08794299210421741,0.14033551895951904
0.08803328382782638,0.140395802337142
0.08804273742051395,0.14040180249139667
0.08812356973066926,0.14045589835723224
0.08818417889463535,0.14049209421500564
0.08821386145427823,0.14051098521842115
0.0883041531778872,0.14056412796118786
0.08833805558028755,0.14058237429708242
0.08839444490149619,0.14061518789493746
0.08848473662510514,0.1406620008514189
0.08850690771981848,0.1406726660206914
0.08857502252794802,0.1407086161301431
0.08866531425155699,0.14075049604615136
0.0886945874733898,0.14076295774430037
0.08875560597516596,0.1407919012396809
0.08884589769877493,0.1408299161619491
0.08890850301247724,0.14085324946790934
0.0889361894223839,0.14086493327571045
0.08902647532522678,0.14089990586628864
0.08911676704883575,0.14093011438322053
0.08916142985014447,0.1409435411915183
0.08920705877244473,0.1409593868990781
0.0892973504960537,0.140987525467543
0.08938764221966267,0.1410119003072506
0.08947792812250555,0.14103305687593887
0.0894815645979381,0.14103383291512728
0.08956821984611452,0.14105571764670977
0.08965851156972349,0.141075479529004
0.08974880329333246,0.1410925753651862
0.08983909501694143,0.14110737205211066
0.08992938091978431,0.14112019496078085
0.0899607644617737,0.14112412463873625
0.09001967264339328,0.14113310818694771
0.09010996436700225,0.14114521585157644
0.09020025609061122,0.14115592848533876
0.09029054781422019,0.14116565498043881
0.09038083371706307,0.1411748609450183
0.09047112544067204,0.14118410360962833
0.09056141716428101,0.1411940793082444
0.09065170888788998,0.14120568816479454
0.09070677906028422,0.14121441636234522
0.09074200061149895,0.1412215997785375
0.09083228651434183,0.14124548540896806
0.0909225782379508,0.14127821367473106
0.09097559859063821,0.1413047080859542
0.09101286996155977,0.14133054927690872
0.09107921063580113,0.14139499980956316
0.09110316168516874,0.14143035830341819
0.09113034669664796,0.14148527989163995
0.09115690796115765,0.14157557161524892
0.09117033512792545,0.1416658633388579
0.09117509884493934,0.14175615506246686
0.09117431803863478,0.14184644678607583
0.09117018340549335,0.1419367385096848
0.09116423938807222,0.14202703023329377
0.09115757010159883,0.14211732195690274
0.0911509331204736,0.1422076136805117
0.09114485689834455,0.14229790540412068
0.0911397085243237,0.14238818548619747
0.0911357462279039,0.14247847720980644
0.09113315700631817,0.1425687689334154
0.09113208142812734,0.14265906065702438
0.0911326346204062,0.14274935238063335
0.0911349288735892,0.14283964410424232
0.09113907959874007,0.1429299358278513
0.09114521436141307,0.14302022755146027
0.09115348754726157,0.14311051927506924
0.09116408899000629,0.1432008109986782
0.09117725359429234,0.14329109108075497
0.09119327271968479,0.14338138280436397
0.09119345340877773,0.14338226976303278
0.09120845408424318,0.14347167452797294
0.09122638222457875,0.1435619662515819
0.09124750514647863,0.14365225797519088
0.09127233384494639,0.14374254969879985
0.0912837393116206,0.14377940975945896
0.09129776732613253,0.14383284142240882
0.09132469716640709,0.1439231331460178
0.09135622638230556,0.14401342486962676
0.09137403103522956,0.14405887905756992
0.09138929547349657,0.14410370495170355
0.09142376002331837,0.14419399667531252
0.09146432275883853,0.14428424469611298
0.09146434017690615,0.1442842883989215
0.0915025770674385,0.14437458012253046
0.09154780192933815,0.14446487184613943
0.0915546144824475,0.1444775919647351
0.09159229533608801,0.1445551635697484
0.09164368864490618,0.14464545529335737
0.09164490620605646,0.14464749435635474
0.09169359319418002,0.14473574701696634
0.09173519210889935,0.14480132562284023
0.09174988535562469,0.1448260387405753
0.09180833664470611,0.14491633046418428
0.09182548383250833,0.14494083047276932
0.09186940885565828,0.14500661054626107
0.0919157755561173,0.145069182260884
0.09193564083166868,0.14509690226987004
0.09200606727972627,0.1451866995426469
0.09200644732585637,0.145187193993479
0.09207857055081548,0.14527748571708798
0.09209635900333524,0.1452982610981157
0.0921557310133713,0.14536777744069695
0.09218664490617813,0.14540196677606934
0.09223791522717896,0.14545806916430593
0.09227693662978709,0.14549893670988995
0.09232525193582579,0.1455483608879149
0.09236722835339606,0.145589998460331
0.09241810052122135,0.14563865261152387
0.09245752007700503,0.14567568697040406
0.0925170828031936,0.14572894433513284
0.09254781180061401,0.145756286219691
0.09262312420716669,0.1458192360587418
0.09263809770345688,0.14583185166772503
0.09272838942706585,0.14590347347050986
0.09273643974665391,0.1459095161408186
0.09281868115067482,0.14597287828512673
0.09285714324687035,0.14599980786442757
0.09290897287428379,0.14603754361079474
0.09298950346665569,0.14609009958803654
0.09299926459789276,0.14609681271491354
0.09308955050073564,0.14615555629739063
0.09313234619954643,0.1461803913116455
0.09317984222434461,0.14620995974899664
0.09327013394795358,0.14626010049971633
0.09329078937787003,0.14627068303525448
0.09336042567156255,0.14630964451765988
0.09345071739517152,0.14635340707560757
0.09346759074942784,0.14636097475886345
0.0935410032980144,0.14639758665603608
0.09363129502162337,0.14643654698559636
0.09366917081242855,0.14645126648247242
0.09372158674523234,0.14647433919446393
0.09381187846884131,0.14650964326882407
0.09390217019245028,0.1465398475214758
0.09390770529581871,0.1465415582060814
0.09399245609529316,0.14657190078438706
0.09408274781890213,0.1465997266851356
0.0941730395425111,0.14662363760197542
0.0942077896281193,0.14663184992969036
0.09426333126612008,0.14664740981230392
0.09435362298972905,0.14666960597099554
0.09444390889257193,0.146688625330854
0.0945342006161809,0.146704913431021
0.09462449233978987,0.1467188439340652
0.09464903640077035,0.14672214165329933
0.09471478406339884,0.1467329416507425
0.09480506996624172,0.1467456183460039
0.09489536168985069,0.14675636397013989
0.09498565341345966,0.14676551353444384
0.09507594513706863,0.14677341066970073
0.0951662368606776,0.14678043099791788
0.09525652276352048,0.14678701174392372
0.09534681448712945,0.14679368725933167
0.09543710621073842,0.14680113753511462
0.09552739793434739,0.14681025586376742
0.09554410431043932,0.14681242173537612
0.09561768965795636,0.14682485123856973
0.09570797556079923,0.14684584742211795
0.09579826728440821,0.14687580752111484
0.09585528263350958,0.1469027134589851
0.09588855900801718,0.14692467853710053
0.09596106170682464,0.14699300518259406
0.09597885073162615,0.147018466836992
0.0960117464792542,0.14708329690620303
0.09603910025285847,0.147173588629812
0.09605357813609651,0.14726388035342097
0.09605966582637737,0.14735417207702994
0.09606044661025076,0.14744446380063891
0.09605806503278329,0.14753475552424788
0.09605402260254046,0.14762504724785686
0.09604937497346445,0.14771532732993364
0.09604486570929689,0.14780561905354261
0.09604101910662635,0.14789591077715158
0.09603821018029125,0.14798620250076056
0.09603671251603699,0.14807649422436953
0.09603673297710764,0.1481667859479785
0.09603844500151938,0.14825707767158747
0.09604200795316806,0.1483473693951964
0.09604757727419869,0.1484376611188054
0.09605532253381878,0.14852795284241438
0.09606544126432194,0.14861823292449117
0.09606914245523511,0.1486450089551038
0.09607628799739416,0.14870852464810014
0.0960886058374952,0.1487988163717091
0.09610341367908534,0.14888910809531808
0.09612102759187603,0.14897939981892705
0.0961418379274382,0.14906969154253602
0.096159428358078,0.14913562588190404
0.096164898328072,0.149159983266145
0.09618760911777063,0.14925027498975396
0.09621411767784127,0.14934056671336293
0.09624510961502042,0.1494308584369719
0.09624972008168697,0.1494432098145157
0.0962748922246195,0.1495211385190487
0.09630857049986166,0.14961143024265766
0.09634001180529594,0.14968467514994943
0.09634646662783915,0.14970172196626663
0.09638353284541115,0.1497920136898756
0.09642716497059858,0.14988230541348457
0.09643030352890491,0.14988842870254168
0.09646919918436218,0.14997259713709354
0.09651822204951536,0.15006288886070251
0.0965205952525139,0.15006704157718484
0.09656576569573228,0.15015318058431149
0.09661088115535676,0.15022756923107006
0.09661985361241854,0.15024347230792046
0.0966744466018731,0.15033376403152943
0.09670117287896574,0.15037373966698908
0.09673298382556347,0.15042404411360621
0.0967914646025747,0.1505067936176113
0.09679657099137248,0.15051433583721519
0.09686098069443057,0.15060462756082416
0.09688175632618366,0.1506315438546546
0.0969293864254563,0.15069491928443313
0.09697204804979265,0.15074735051460886
0.09700240737017078,0.1507852110080421
0.09706233395263553,0.1508551128199564
0.09707976945646726,0.15087550273165107
0.0971526256762445,0.1509561797002508
0.09716138770269188,0.15096579445526004
0.09724291739985347,0.1510515306276844
0.09724734004947125,0.151056086178869
0.09733320912346244,0.1511418559831389
0.09733788463711002,0.15114637790247798
0.09742350084707141,0.1512276054504678
0.09743346931278503,0.15123665798455477
0.09751378674991429,0.15130906308584569
0.09753476188828876,0.15132694970816374
0.09760407847352326,0.15138630855417415
0.09764271985496883,0.1514172414317727
0.09769437601789832,0.15145925705169816
0.0977586218665072,0.15150753315538168
0.09778465609997511,0.15152764739391472
0.09787494782358408,0.15159222813368875
0.09788320001744616,0.15159782487899065
0.09796523954719305,0.15165594889774942
0.09801590256593865,0.15168811660259962
0.09805553127080202,0.1517147248080205
0.09814582299441099,0.15176965359550468
0.09816121320691536,0.1517784083262086
0.09823611471801996,0.15182418934516945
0.09831998300693881,0.15186870004981756
0.09832640644162893,0.15187241012337377
0.0984166981652379,0.15192189532998107
0.09849548977973184,0.15195899177342653
0.09850698988884687,0.15196498245752876
0.09859726997092366,0.15200915676140025
0.09868756169453263,0.1520468193587618
0.09869386280184798,0.1520492834970355
0.0987778534181416,0.15208635589856823
0.09886814514175057,0.15212073102404716
0.09892380018559616,0.1521395635791123
0.09895843686535954,0.1521530279962176
0.09904872858896852,0.15218487162001956
0.09913902031257749,0.15221232745117289
0.09920444893740399,0.15222985530272126
0.09922931203618646,0.15223766988074816
0.09931960375979543,0.15226340465462493
0.0994098954834044,0.15228561727606274
0.09950017556548119,0.1523048093547957
0.09958338712828688,0.15232014702633026
0.09959046728909016,0.15232171745203588
0.09968075901269913,0.15233966510412192
0.0997710507363081,0.1523550562313839
0.09986134245991707,0.1523682326993383
0.09995163418352604,0.1523794992019828
0.10004192590713501,0.15238913707692134
0.10013221763074398,0.1523974200928125
0.10022250935435295,0.15240463042159674
0.10030387156360397,0.1524104387499392
0.10031280107796192,0.1524112399542464
0.10040308116003871,0.15241882028233325
0.10049337288364768,0.1524264364427276
0.10058366460725665,0.15243479273516708
0.10067395633086562,0.15244481372524632
0.10076424805447459,0.1524577525567847
0.10085453977808356,0.15247536144025461
0.10094483150169253,0.15250017436975533
0.1009463275328119,0.15250073047354817
0.1010351232253015,0.15254761486728896
0.10109113977029519,0.15259102219715714
0.10112541494891047,0.1526333520214924
0.10115309659827314,0.15268131392076612
0.10118076998987902,0.15277160564437509
0.10119112353222932,0.15286189736798406
0.10119053859467653,0.15295218909159303
0.10118320098812833,0.15304246917366982
0.10117192393874759,0.15313276089727879
0.10115860751866809,0.15322305262088776
0.10114452551040465,0.15331334434449673
0.10113051982327678,0.1534036360681057
0.10112541494891047,0.15343693790669705
0.10111522682173586,0.15349392779171467
0.10109995662414811,0.15358421951532364
0.10108613543284742,0.1536745112389326
0.1010738950597843,0.15376480296254158
0.1010632949010247,0.15385509468615055
0.10105434920608107,0.15394537476822734
0.10104704679716235,0.1540356664918363
0.10104136487368866,0.15412595821544528
0.10103727705209373,0.15421624993905425
0.1010351232253015,0.15429342812845284
0.10103467150718735,0.15430654166266322
0.10103347189200439,0.1543968333862722
0.10103421072087257,0.15448712510988116
0.1010351232253015,0.1545177402105934
0.10103654823380695,0.15457741683349013
0.1010402911912351,0.1546677085570991
0.10104566510691575,0.15475800028070807
0.10105273348059532,0.15484828036278486
0.10106158249566209,0.15493857208639383
0.10107232380357908,0.1550288638100028
0.10108509846203569,0.15511915553361177
0.10110008026137413,0.15520944725722075
0.10111748040069125,0.15529973898082972
0.10112541494891047,0.15533646016189423
0.10113509171888654,0.1553900307044387
0.10115340046242666,0.15548032242804766
0.10117427514546593,0.15557061415165663
0.10119804193370195,0.1556609058752656
0.10121570667251945,0.15572118486084385
0.1012232109105767,0.1557511859573424
0.101247739516318,0.15584147768095136
0.10127553666312124,0.15593176940456033
0.10130598675459623,0.15601910969834143
0.10130687960975952,0.1560220611281693
0.1013356343410615,0.15611235285177827
0.10136822867229936,0.15620264457538724
0.1013962784782052,0.15627238619140713
0.10140355066997654,0.1562929362989962
0.1014374853378028,0.15638322802260518
0.10147609710930412,0.15647351974621415
0.10148657020181417,0.15649661028165404
0.10151371849118232,0.15656381146982312
0.10155430345654055,0.1566540915518999
0.10157686192542315,0.15670028789044863
0.1015962391372237,0.15674438327550888
0.10163930190912145,0.15683467499911785
0.10166715364903212,0.1568879749685367
0.10168471368613308,0.15692496672272682
0.10173084969813087,0.1570152584463358
0.10175744537264109,0.15706305868200213
0.10177911061306646,0.15710555016994476
0.1018290416250876,0.15719584189355373
0.10184773709625006,0.15722752824369107
0.10187968446483618,0.1572861336171627
0.10193431136335908,0.15737642534077168
0.10193802881985903,0.15738238642501848
0.10198700010875972,0.15746671706438065
0.102028320543468,0.1575308987176555
0.10204407649130127,0.15755699714645743
0.10210199349908687,0.1576472888700664
0.10211861226707697,0.1576718009807378
0.10216073558286438,0.15773758059367537
0.10220889234915376,0.15780648702596017
0.10222310513929991,0.15782787231728435
0.10228649970700238,0.15791816404089332
0.10229918407276273,0.15793543195330306
0.10235056480238922,0.1580084557645023
0.1023894757963717,0.1580598623082363
0.10241784775244034,0.15809874748811126
0.10247976751998067,0.1581781276499236
0.10248802371371621,0.15818903921172023
0.10255907720591181,0.15827933093532923
0.10257005924358964,0.158292741426887
0.10263161752808181,0.15836962265893817
0.10266035096719861,0.15840365326656292
0.10270708637577651,0.15845990274101496
0.10275064269080758,0.15850992833056446
0.1027853662914558,0.15855019446462393
0.10284093441441655,0.15861204721872257
0.10286640641187564,0.1586404861882329
0.10293122613802552,0.15871037242912803
0.10295022225903028,0.15873077791184187
0.10302151786163449,0.1588051861355531
0.10303689694121188,0.15882106963545084
0.10311179794371128,0.15889669629315775
0.10312658343874462,0.1589113613590598
0.10320208966732025,0.15898504399465876
0.10321954156861379,0.15900165308266878
0.10329238139092922,0.1590703050272401
0.10331610439867364,0.15909194480627775
0.10338267311453819,0.15915249201675993
0.10341673297638357,0.15918223652988672
0.10347296483814716,0.15923154387318617
0.10352203783927985,0.1592725166119635
0.10356325656175613,0.15930733749798023
0.10363281866237134,0.15936280833557248
0.1036535482853651,0.15937966167765033
0.10374384000897408,0.15944900521963112
0.10374936990762634,0.15945310005918145
0.10383413173258305,0.15951776121120553
0.10387052987488969,0.15954339178279042
0.10392442345619202,0.15958282645214425
0.1040004736583083,0.15963368350639942
0.1040147035382688,0.15964366095050053
0.10410499526187778,0.15970388097354307
0.10413774769229699,0.15972397523000836
0.10419528698548675,0.15976142931618648
0.10428557870909572,0.15981383067175475
0.10428635911737996,0.15981426695361733
0.10437587043270469,0.15986801884245644
0.1044453092888891,0.1599045586772263
0.10446616215631366,0.15991647229356068
0.10455645387992263,0.15996482390683966
0.10461983699220735,0.1599948504008353
0.1046467456035316,0.16000888184703507
0.10473703732714057,0.16005257301485082
0.1048141246899087,0.16008514212444427
0.10482732905074954,0.1600913715286574
0.10491760913282633,0.16013138556677445
0.1050079008564353,0.1601659391979557
0.10503484917912134,0.16017542220652103
0.10509819258004427,0.16020077464120377
0.10518848430365324,0.16023288321891463
0.10527877602726221,0.16026075391200761
0.10529625510166916,0.16026571393013
0.10536906775087118,0.16028966794992106
0.10545935947448015,0.16031578419431117
0.10554965119808912,0.16033845290553042
0.10562968529123207,0.16035600565373895
0.1056399429216981,0.16035866719203476
0.10573022300377488,0.16037990792087264
0.10582051472738385,0.16039821320637382
0.10591080645099282,0.16041394068589643
0.1060010981746018,0.16042739380437965
0.10609138989821076,0.16043883343114848
0.10616086905638027,0.16044629737734795
0.10618168162181973,0.1604490273360435
0.1062719733454287,0.16045906725339168
0.10636226506903768,0.16046735986652508
0.10645255679264665,0.16047416444970775
0.10654284851625562,0.16047975454208904
0.1066331285983324,0.16048443773126153
0.10672342032194138,0.16048857958249424
0.10681371204555035,0.1604926318317
0.10690400376915932,0.16049717180380366
0.10699429549276829,0.1605029632082813
0.10708458721637726,0.16051103722122034
0.10717487893998623,0.16052280480885944
0.10724692285292592,0.16053658910095692
0.1072651706635952,0.1605411938886536
0.10735546238720417,0.16057410976527153
0.10744575411081314,0.16062379666862925
0.10744976278582767,0.1606268808245659
0.10753082761701008,0.16071717254817486
0.10753603419288993,0.16072601119344893
0.10757108697303193,0.16080746427178383
0.10759422950306584,0.1608977559953928
0.10760674506069662,0.16098804771900177
0.10761228962435458,0.16107832780107856
0.10761339659447658,0.16116861952468753
0.10761184316503877,0.16125891124829653
0.10760889345780775,0.16134920297190547
0.10760545068003481,0.16143949469551447
0.10760216522422544,0.16152978641912344
0.10759950772609833,0.16162007814273238
0.10759782548192172,0.16171036986634135
0.10759737860496243,0.16180066158995032
0.10759837200068612,0.1618909533135593
0.10760098204180912,0.16198123339563608
0.10760537092651389,0.16207152511924505
0.10761170004817419,0.16216181684285402
0.10762014338397989,0.162252108566463
0.1076263259164989,0.16230449921119822
0.10762997794064944,0.16234240029007196
0.10764056915735679,0.16243269201368093
0.1076533540824635,0.1625229837372899
0.10766857873294174,0.16261327546089888
0.1076865412147296,0.16270356718450785
0.10770760344493875,0.16279385890811682
0.10771661764010787,0.16282815110709056
0.10772906762332962,0.1628841389901936
0.10775187402660563,0.16297443071380258
0.10777831393247422,0.16306472243741155
0.10780690936371684,0.16314929998417152
0.1078085805611097,0.16315501416102052
0.10783710207732042,0.1632453058846295
0.10787013336513983,0.16333559760823846
0.10789720108732581,0.16340095136459762
0.10790632444719385,0.16342588933184743
0.10794224980148087,0.1635161810554564
0.10798407907975521,0.1636064727790654
0.10798749281093478,0.16361344009337078
0.1080242686326578,0.16369676450267434
0.10807046239643492,0.16378704458475113
0.10807778453454375,0.1638005361277348
0.10811591686785636,0.1638773363083601
0.10816767926142791,0.1639676280319691
0.10816807625815272,0.1639682945745748
0.10821763429030014,0.16405791975557804
0.1082583679817617,0.16412285043411506
0.10827330488884182,0.164148211479187
0.10833058557544913,0.16423850320279598
0.10834865970537066,0.16426505817023956
0.10838992246284636,0.16432879492640495
0.10843893978744745,0.16439750097065
0.1084537392439939,0.16441908665001392
0.10851990228897285,0.1645093783736229
0.10852923151105642,0.1645215480630824
0.10858746849397038,0.16459967009723186
0.1086195232346654,0.16463971811583383
0.1086589714010731,0.16468995017930865
0.10870981495827436,0.1647508786123101
0.10873406069640013,0.16478024190291762
0.10880010668188334,0.16485623731632043
0.10881249998966976,0.1648705336265266
0.1088903984054923,0.16495670017236871
0.10889414671087516,0.16496082535013556
0.10897863899019575,0.16505111707374454
0.10898069012910128,0.16505326310092577
0.10906619779767665,0.1651414087973535
0.10907098185271025,0.16514623788292945
0.10915750657317451,0.16523170052096248
0.10916127357631922,0.16523537317016967
0.10925156529992819,0.16532111077264366
0.10925251709284348,0.16532199224457145
0.10934184538200498,0.16540456829115163
0.10935051337304094,0.16541228396818042
0.10943213710561395,0.16548531952560336
0.10945227592650772,0.1655025756917894
0.10952242882922292,0.16556340496849292
0.10955809037538737,0.16559285577386618
0.10961272055283189,0.16563882220052698
0.10966832170968385,0.16568314749747515
0.10970301227644086,0.16571149898806292
0.10978340952324298,0.16577343922108412
0.10979330400004983,0.16578130189736998
0.1098835957236588,0.16585064261161506
0.10990151388827674,0.1658637309446931
0.10997388744726777,0.16591867052978412
0.11002382270556824,0.16595402266830206
0.11006417917087674,0.16598388023368166
0.1101521557386116,0.16604431439191106
0.11015447089448571,0.16604598535949605
0.1102447509765625,0.16610977503413693
0.11028266354107463,0.16613460611552
0.11033504270017147,0.16617087154495352
0.11041984336515472,0.16622489783912894
0.11042533442378047,0.16622861455759408
0.11051562614738941,0.16628823905466866
0.11055983458581903,0.16631518956273794
0.11060591787099838,0.16634519405668644
0.11069620959460735,0.16639959856120518
0.11070627434728098,0.1664054812863469
0.11078650131821632,0.16645579283747194
0.11085659902518208,0.1664957613684237
0.1108767930418253,0.16650817683071845
0.11096708476543427,0.16656144417557375
0.11101199179518789,0.16658605309203267
0.11105737648904324,0.1666129829285631
0.11114765657112002,0.1666628837519607
0.11117319571067126,0.16667634481564164
0.111237948294729,0.16671345151994857
0.11132824001833797,0.1667606133159131
0.11134011804288839,0.1667666365392506
0.11141853174194694,0.16681004081438075
0.1115088234655559,0.16685495969726685
0.11151286043317747,0.16685692826285958
0.11159911518916488,0.16690302661032022
0.11168940691277385,0.16694609978313957
0.11169179889584982,0.16694721998646855
0.11177969863638282,0.16699252717649718
0.11186999035999179,0.1670340780882095
0.11187764167019028,0.16703751171007752
0.11196028208360076,0.16707851566675244
0.11205056216567755,0.1671188144049363
0.11207153341074721,0.1671278034336865
0.11214085388928652,0.1671608210700177
0.11223114561289549,0.16720010041408223
0.11227528782153276,0.16721809515729547
0.11232143733650446,0.16723911524597643
0.11241172906011343,0.1672775789280385
0.1124916033933855,0.16730837523937225
0.1125020207837224,0.16731289251311823
0.11259231250733137,0.16735074370665093
0.11268260423094034,0.1673846613309359
0.11272231767623707,0.16739866696298122
0.11277289595454931,0.16741886828785046
0.11286318767815828,0.16745237253653386
0.11295346776023507,0.167482449076611
0.11297402258981651,0.1674889586865902
0.11304375948384404,0.16751419025219383
0.11313405120745301,0.1675439822201126
0.11322434293106198,0.16757072792554598
0.11325503058354792,0.16757925041019917
0.11331463465467095,0.16759836345091786
0.11340492637827992,0.16762488954299917
0.1134952181018889,0.1676486533154988
0.11358367451095633,0.16766954213380814
0.11358550982549787,0.1676700488967565
0.11367580154910684,0.16769357983678532
0.11376608163118362,0.1677145495644736
0.1138563733547926,0.16773320861896127
0.11394666507840157,0.16774977441538289
0.11400788303043492,0.1677598338574171
0.11403695680201054,0.16776552412143367
0.1141272485256195,0.16778145470075417
0.11421754024922848,0.16779533963557988
0.11430783197283745,0.1678073348744878
0.11439812369644642,0.16781757425242985
0.11448841542005539,0.16782617163470342
0.11457870714366436,0.16783322454568148
0.11466898722574115,0.1678388164559316
0.11475927894935012,0.1678430205247507
0.11484957067295909,0.16784590224811535
0.11493986239656806,0.1678475237019304
0.11503015412017703,0.1678479729145293
0.115120445843786,0.1678473836657247
0.11521073756739497,0.16784576317545097
0.11530102929100394,0.16784314058398275
0.11539132101461291,0.1678397215777945
0.11548161273822188,0.16783572519467096
0.11557189282029867,0.16783143104188938
0.11566218454390764,0.16782722154395646
0.11575247626751661,0.16782364439015887
0.11584276799112558,0.1678214135394339
0.11593305971473455,0.16782150504570897
0.11602335143834352,0.16782537594800284
0.1161136431619525,0.1678352286779377
0.11618548408778986,0.16785012558102608
0.1162039348855615,0.16785525223373962
0.11629422660917044,0.16789647108217043
0.11635397173285769,0.16794041730463505
0.11638451833277941,0.16797300315463723
0.11642167972848319,0.16803070902824402
0.11645871659168858,0.16812100075185296
0.1164747984148562,0.1681856557109594
0.11647953238790966,0.16821128083392978
0.11648931919757781,0.16830157255753875
0.11649401211019202,0.16839186428114772
0.11649544498835143,0.1684821560047567
0.11649491550250414,0.16857244772836566
0.11649335332044111,0.16866273945197463
0.11649143970576543,0.1687530311755836
0.11648967157805541,0.16884332289919257
0.11648842153407737,0.16893361462280154
0.11648796758994974,0.1690239063464105
0.1164885236328621,0.1691141864284873
0.11649026740173155,0.16920447815209627
0.11649335376868025,0.16929476987570524
0.1164979248914771,0.1693850615993142
0.11650412299275188,0.16947535332292318
0.1165120993113237,0.16956564504653215
0.11652202266950076,0.16965593677014112
0.1165340874391915,0.1697462284937501
0.116548522754133,0.1698365202173591
0.11656509013846517,0.1699242148608667
0.11656549924962467,0.16992681194096804
0.1165815358875526,0.17001709202304482
0.11660017807511286,0.1701073837466538
0.11662178279258709,0.17019767547026277
0.1166467804807948,0.17028796719387174
0.11665538186207414,0.17031611188122772
0.1166716812826365,0.1703782589174807
0.11669840818317925,0.17046855064108968
0.11672922598704641,0.17055884236469865
0.11674567358568311,0.17060240760464937
0.11676112518504946,0.17064913408830762
0.11679424352112594,0.1707394258119166
0.11683254157078125,0.17082971753552556
0.11683596530929208,0.17083733237653448
0.11686914937796995,0.17091999761760235
0.11691081573029843,0.1710102893412113
0.11692625703290105,0.17104119255055736
0.11695315562058883,0.1711005810648203
0.11699907049359413,0.17119087278842926
0.11701654875651002,0.17122265400168776
0.11704613733460117,0.17128116451203823
0.11709742279697759,0.1713714562356472
0.11710684048011899,0.1713871484758669
0.11714856772437385,0.17146174795925617
0.11719713220372796,0.1715387657261116
0.1172050149748774,0.17155203968286514
0.11726153361331725,0.1716423314064741
0.11728742392733693,0.17168036357906397
0.11732132944519771,0.17173262313008308
0.11737770400941372,0.17181180259548046
0.11738530858772403,0.17182290321215987
0.1174500502735139,0.17191319493576884
0.11746799573302269,0.17193676122020113
0.11751740906312752,0.1720034866593778
0.11755828745663166,0.17205502469154513
0.1175884260096971,0.17209377838298678
0.11764857918024063,0.1721666779681328
0.11766275974306072,0.17218407010659575
0.1177388709038496,0.17227284300136309
0.11774016706804027,0.17227436183020473
0.11781900932002093,0.1723646535538137
0.11782916262745857,0.17237587479813538
0.11790101107475967,0.17245494527742267
0.11791945435106754,0.17247463463559753
0.11798630040371763,0.17254523700103164
0.11800974607467651,0.17256944313404074
0.11807484160997338,0.1726355287246406
0.11810003779828548,0.17266071236428923
0.11816665637585204,0.1727258088067174
0.11819032952189445,0.17274874799077122
0.11826180727475062,0.17281610053032637
0.11828060960397124,0.17283378437168523
0.11836042980497798,0.17290639225393534
0.11837090132758021,0.17291596004921525
0.11846119305118918,0.17299556083524104
0.11846249737073616,0.1729966839775443
0.11855148477479815,0.17307432507140807
0.11856665060170303,0.17308697570115328
0.11864177649840713,0.17315082545200827
0.11867445279531592,0.17317726742476225
0.1187320682220161,0.17322502308546642
0.11878617803946181,0.17326755914837122
0.11882235994562507,0.17329684098730072
0.1189021397469393,0.1733578508719802
0.11891265166923404,0.17336616691134313
0.11900294339284301,0.173435307724426
0.11902049125468729,0.17344814259558916
0.11909323511645198,0.17350351647884518
0.1191421436931696,0.17353843431919813
0.11918351519852877,0.1735693023434845
0.11926868771255819,0.17362871440127492
0.11927380692213774,0.17363246240426142
0.11936409864574671,0.17369707463870515
0.11939674911842274,0.1737190061248839
0.11945439036935568,0.17375982754998895
0.11952951058075408,0.17380929784849286
0.11954468209296468,0.1738198697046909
0.11963497381657362,0.17388066276339034
0.1196646805329027,0.17389958957210183
0.11972526554018259,0.1739405848284659
0.11980394077495704,0.1739898812957108
0.11981555726379156,0.17399763605416188
0.11990584898740053,0.17405626048142353
0.11994510924588637,0.17408017301931977
0.1199961407110095,0.1741133851979042
0.12008642079308629,0.17416792797541403
0.12009069296443965,0.17417046474292874
0.12017671251669526,0.17422517340738494
0.12023736352901192,0.17426075646653771
0.12026700424030423,0.17427943076687674
0.1203572959639132,0.17433378282236964
0.12038734790320851,0.17435104819014668
0.12044758768752217,0.17438827540855947
0.12053787941113114,0.17443982182869971
0.12054055025372083,0.17444132827222347
0.12062817113474011,0.17449457653045403
0.12069436416906791,0.17453161999583244
0.12071846285834908,0.17454617895089378
0.12080875458195806,0.17459883460450987
0.1208505903364964,0.17462191171944141
0.12089904630556703,0.1746507935581359
0.12098932638764381,0.17470143862678064
0.12100908050170647,0.17471220344305038
0.12107961811125278,0.17475376488693553
0.12116946983609986,0.17480249516665936
0.12116990983486176,0.1748027536055403
0.12126020155847073,0.17485541397260235
0.12132974709416912,0.17489278689026833
0.12135049328207972,0.17490486488913343
0.12144078500568867,0.1749560005665176
0.12149155168752664,0.1749830786138773
0.12153107672929764,0.1750059200787941
0.12162136845290661,0.17505573445080833
0.1216546323138911,0.17507337033748627
0.12171166017651558,0.1751061264241311
0.12180194025859237,0.17515478291728068
0.1218187680047582,0.17516366206109524
0.12189223198220134,0.1752056485039654
0.12198252370581031,0.17525327750771294
0.12198381025636112,0.1752539537847042
0.12207281542941928,0.17530460750047758
0.12214831596276048,0.17534423386678102
0.12216310715302825,0.1753526518040509
0.12225339887663722,0.17540310908606804
0.12231341996972282,0.17543452559038997
0.12234369060024619,0.17545169783206535
0.12243398232385516,0.17550122893510303
0.12247915391184645,0.17552481731399894
0.12252427404746413,0.17555034281991636
0.1226145657710731,0.17559901231346178
0.12264544955435418,0.1756151090376079
0.12270484585314989,0.17564863291234262
0.12279513757675886,0.17569649276655777
0.12281226245397969,0.17570540076121688
0.12288542930036783,0.17574659817438312
0.1229757210239768,0.1757936898478738
0.12297957769408824,0.17579569248482585
0.12306601274758577,0.17584425502306106
0.1231465139351608,0.17588598420843482
0.12315630447119474,0.1758914829250662
0.12324659619480371,0.17594160972666745
0.12331360941279534,0.1759762759320438
0.12333688791841269,0.17598931912801305
0.12342717964202166,0.17603866132564822
0.12348124298163622,0.17606656765565276
0.12351747136563063,0.1760868173650564
0.12360775144770741,0.17613540425615273
0.1236494143252964,0.17615685937926173
0.12369804317131639,0.17618396695567629
0.12378833489492536,0.17623181891944897
0.12381816542826787,0.17624713946133852
0.12387862661853433,0.17628075538622043
0.1239689183421433,0.17632791088493033
0.12398750506979926,0.1763374311849475
0.12405921006575227,0.17637718194390678
0.12414950178936124,0.1764236596141059
0.12415745917977962,0.17642772290855646
0.12423979351297021,0.17647322256834136
0.12432786108819956,0.17651801463216543
0.12433008523657915,0.17651924105744468
0.12442037696018815,0.17656885767342706
0.12449822833724267,0.1766083063557744
0.12451065704226491,0.17661513490103598
0.12460094876587391,0.1766640646789108
0.12466940084367392,0.17669859807938337
0.12469124048948291,0.17671054645985665
0.12478153221309185,0.17675881560397974
0.1248414310290978,0.17678888980299234
0.12487182393670082,0.17680544249396157
0.12496211566030979,0.17685307619009183
0.12501439135673242,0.17687918152660131
0.12505240738391876,0.17689978155144676
0.12514269910752773,0.17694680346053115
0.12518837546563027,0.17696947325021029
0.1252329908311367,0.17699351194035054
0.12532328255474567,0.17703994436742154
0.1253634964879214,0.17705976497381926
0.12541356263682246,0.17708656607845938
0.12550385436043143,0.17713242390042352
0.12553990888240912,0.17715004505589604
0.1255941460840404,0.17717886363479723
0.12568443780764937,0.1772241786568588
0.12571781119555053,0.17724033677950501
0.12577472953125834,0.17727032095899514
0.12586502125486732,0.17731510733236244
0.12589743781121385,0.17733062850311399
0.12595531297847629,0.17736081399869663
0.12604560470208526,0.17740509290751527
0.12607909345732984,0.17742092022672296
0.12613589642569423,0.17745020496196182
0.1262261881493032,0.17749399999800775
0.12626316007578678,0.17751121195033193
0.12631646823137999,0.17753833020877705
0.12640675995498896,0.17758166923357419
0.12645013332414362,0.1776015036739409
0.12649705167859793,0.1776249974289266
0.1265873434022069,0.17766791475637747
0.12664065363639782,0.17769179539754987
0.12667763512581587,0.17770998041564964
0.12676792684942484,0.1777525189338705
0.12683553087296892,0.17778208712115884
0.1268582185730338,0.17779301209718135
0.12694851029664278,0.17783522649698139
0.1270358296272704,0.1778723788447678
0.12703880202025175,0.177873776085078
0.12712909374386072,0.17791573490736798
0.1272193738259375,0.1779537722916417
0.12724115585092963,0.17796267056837678
0.12730966554954648,0.17799367764256718
0.12739995727315545,0.1780315150147777
0.12745447841140792,0.17805295065045357
0.12749024899676442,0.17806861288847403
0.1275805407203734,0.17810635769295083
0.12767083244398236,0.17814058344287034
0.12767799511170147,0.17814324237406254
0.12776112416759133,0.1781777715474657
0.1278514158912003,0.17821196874234965
0.12791260605771856,0.1782335340976715
0.12794170761480927,0.17824508786157936
0.12803199933841825,0.17827938892269918
0.12812227942049503,0.17831046974392653
0.128163328430469,0.17832382582128048
0.128212571144104,0.17834200782068957
0.12830286286771297,0.17837327417152335
0.12839315459132195,0.17840160735450142
0.12843550017387462,0.17841411754488945
0.12848344631493092,0.17843033650314774
0.1285737380385399,0.17845893174484334
0.12866402976214886,0.1784848252662806
0.12873853646801442,0.17850440926849842
0.1287543214857578,0.17850921137028655
0.1288446132093668,0.17853542785325457
0.1289348932914436,0.1785591225445522
0.12902518501505256,0.17858054530438816
0.12909018172983694,0.17859470099210742
0.12911547673866153,0.17860116510433424
0.1292057684622705,0.17862281225159649
0.12929606018587947,0.17864228717933184
0.12938635190948844,0.17865978355501702
0.1294766436330974,0.17867547094410788
0.12953713059478908,0.17868499271571636
0.12956693535670638,0.17869060197535908
0.12965722708031535,0.17870612746583872
0.12974751880392432,0.178719840802399
0.1298377988860011,0.178731867282434
0.12992809060961008,0.17874231360309512
0.13001838233321905,0.17875126932202345
0.13010867405682802,0.17875880790007
0.130198965780437,0.1787649879745321
0.13028925750404596,0.1787698547003476
0.13037954922765493,0.1787734394570421
0.13045121981614843,0.17877528443932533
0.13046984095126388,0.17877588050461143
0.13056013267487288,0.17877720444000283
0.13065042439848185,0.17877707933851794
0.13074070448055863,0.1787754956483648
0.13074646864205947,0.17877528443932533
0.1308309962041676,0.17877278593555612
0.13092128792777658,0.1787686680760861
0.13101157965138555,0.1787631346223837
0.13110187137499452,0.17875610624550878
0.1311921630986035,0.17874748629230527
0.13128245482221246,0.17873715752831731
0.13137274654582143,0.17872498051183927
0.1314630382694304,0.17871079046082117
0.1315533299930394,0.1786943955342103
0.1315994958335473,0.17868499271571636
0.13164361007511616,0.17867738995433138
0.13173390179872513,0.1786600526570872
0.1318241935223341,0.1786403455152507
0.13191448524594307,0.17861800537133754
0.13199816113104235,0.1785947009921074
0.13200477696955204,0.17859310139103332
0.132095068693161,0.1785698867913669
0.13218536041676998,0.17854378297326215
0.13227565214037895,0.1785144804917126
0.13230487405575136,0.17850440926849842
0.13236594386398792,0.1784857195229435
0.1324562355875969,0.1784556605384149
0.13254651566967368,0.1784222746605139
0.1325678446192723,0.17841411754488945
0.13263680739328265,0.1783902973161521
0.13272709911689162,0.1783567825508954
0.13280950081799253,0.17832382582128048
0.1328173908405006,0.17832093897779913
0.13290768256410956,0.17828829931629742
0.13299797428771853,0.17825392144648944
0.13305202980164874,0.1782335340976715
0.1330882660113275,0.1782209073152067
0.13317855773493648,0.17819129253581928
0.13326884945854545,0.1781634667680416
0.13334658567364424,0.17814324237406254
0.13335914118215442,0.17814021096232063
0.1334494212642312,0.1781257619323937
0.13353971298784018,0.17811972092996645
0.13363000471144915,0.17812476233791427
0.13370918960145523,0.17814324237406254
0.13372029643505812,0.1781464407135684
0.1338105881586671,0.1781958943137098
0.13385615178083626,0.1782335340976715
0.13390087988227606,0.1782758939273392
0.133939433674198,0.17832382582128048
0.13399117160588503,0.17839380667421767
0.1340033976160551,0.17841411754488945
0.1340553588422021,0.17850440926849842
0.134081463329494,0.17855040192266344
0.1341029824855348,0.1785947009921074
0.13414759176317234,0.17868499271571636
0.13417175505310297,0.1787322631232494
0.13419115916380284,0.17877528443932533
0.13423404718484197,0.1788655761629343
0.13426204677671194,0.1789205545430933
0.1342782625954722,0.1789558562450111
0.134322600117717,0.17904614796862006
0.13435232685878873,0.17910158786451186
0.13436949845089408,0.17913643969222903
0.1344175851621255,0.179226731415838
0.1344426185823977,0.17926989497790277
0.13446815156566927,0.17931702313944697
0.13452206103803435,0.17940731486305594
0.13453291030600667,0.17942443659792712
0.1345769086912591,0.17949760658666492
0.13462320202961564,0.1795669245718644
0.13463663440235865,0.17958789831027389
0.1346986381294691,0.17967819003388286
0.1347134937532246,0.1796985112433929
0.13476327027966625,0.17976848175749183
0.13480378547683358,0.17982103247528408
0.13483236809461396,0.17985876183956861
0.13489407720044255,0.1799347224065443
0.13490562456850216,0.17994905356317759
0.1349826109957701,0.18003934528678656
0.13498436892405152,0.1800413439266528
0.13506236516733244,0.18012963701039553
0.1350746606476605,0.18014296961141582
0.13514651149881596,0.1802199287340045
0.13516495237126946,0.18023904205097166
0.1352349753780651,0.18031022045761347
0.13525523245334625,0.18033034338531095
0.1353277412413297,0.18040051218122244
0.13534552417695522,0.180417489272584
0.13542478157378499,0.1804908039048314
0.1354358159005642,0.18050979764680916
0.13547566565734126,0.18058109562844038

